Multi-Objective Coordination Graphs for the Expected Scalarised Returns with Generative Flow Models

Many real-world problems contain multiple objectives and agents, where a trade-off exists between objectives. Key to solving such problems is to exploit sparse dependency structures that exist between agents. For example, in wind farm control a trade-off exists between maximising power and minimising stress on the systems components. Dependencies between turbines arise due to the wake effect. We model such sparse dependencies between agents as a multi-objective coordination graph (MO-CoG). In multi-objective reinforcement learning a utility function is typically used to model a users preferences over objectives, which may be unknown a priori. In such settings a set of optimal policies must be computed. Which policies are optimal depends on which optimality criterion applies. If the utility function of a user is derived from multiple executions of a policy, the scalarised expected returns (SER) must be optimised. If the utility of a user is derived from a single execution of a policy, the expected scalarised returns (ESR) criterion must be optimised. For example, wind farms are subjected to constraints and regulations that must be adhered to at all times, therefore the ESR criterion must be optimised. For MO-CoGs, the state-of-the-art algorithms can only compute a set of optimal policies for the SER criterion, leaving the ESR criterion understudied. To compute a set of optimal polices under the ESR criterion, also known as the ESR set, distributions over the returns must be maintained. Therefore, to compute a set of optimal policies under the ESR criterion for MO-CoGs, we present a novel distributional multi-objective variable elimination (DMOVE) algorithm. We evaluate DMOVE in realistic wind farm simulations. Given the returns in real-world wind farm settings are continuous, we utilise a model known as real-NVP to learn the continuous return distributions to calculate the ESR set.

==> data/all_policies.csv <==
A0,B0,A1,B1,Power,Turbulence
-10.0,-10.0,-10.0,-10.0,13643729.978800388,-0.5695760774022973
-10.0,-10.0,-10.0,-10.0,9878016.10398683,-0.5711721152844711
-10.0,-10.0,-10.0,-10.0,14352290.26534014,-0.5688126902606511
-10.0,-10.0,-10.0,-10.0,11800493.36976009,-0.5711721152844711
-10.0,-10.0,-10.0,-10.0,16281038.468080152,-0.5668672158787356
-10.0,-10.0,-10.0,-10.0,16337087.25064664,-0.5668132962100015
-10.0,-10.0,-10.0,-10.0,14159291.666895144,-0.5690178106757829
-10.0,-10.0,-10.0,-10.0,9878016.10398683,-0.5711721152844711
-10.0,-10.0,-10.0,-10.0,11513856.388213376,-0.5711721152844711
-10.0,-10.0,-10.0,-10.0,10183961.827825679,-0.5711721152844711
-10.0,-10.0,-10.0,-5.0,12008692.852784859,-0.5711721152844711
-10.0,-10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,-10.0,-10.0,-5.0,11363970.242982596,-0.5711721152844711
-10.0,-10.0,-10.0,-5.0,15250596.514105877,-0.5679666717417635
-10.0,-10.0,-10.0,-5.0,13915349.48454031,-0.5693608140523398
-10.0,-10.0,-10.0,-5.0,11968330.838929446,-0.5711721152844711
-10.0,-10.0,-10.0,-5.0,12651724.109281573,-0.5707744251632749
-10.0,-10.0,-10.0,-5.0,16099380.088148525,-0.5671268200359709
-10.0,-10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,-10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,-10.0,-10.0,0.0,13311181.158769233,-0.5700510531885925
-10.0,-10.0,-10.0,0.0,9949056.499900237,-0.5711721152844711
-10.0,-10.0,-10.0,0.0,16204765.16578795,-0.5670529964821174
-10.0,-10.0,-10.0,0.0,16042171.28514653,-0.5672104538466962
-10.0,-10.0,-10.0,0.0,16454626.137100445,-0.5668132962100015
-10.0,-10.0,-10.0,0.0,10597018.505231697,-0.5711721152844711
-10.0,-10.0,-10.0,0.0,16454626.137100445,-0.5668132962100015
-10.0,-10.0,-10.0,0.0,14021362.822124733,-0.5692736965574007
-10.0,-10.0,-10.0,0.0,16454626.137100445,-0.5668132962100015
-10.0,-10.0,-10.0,0.0,10323183.664861057,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,11005370.656417048,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,12773341.480284562,-0.5706339557347273
-10.0,-10.0,-10.0,5.0,9931172.724136736,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,9931172.724136736,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,10766104.87304858,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,10865865.688456498,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,9931172.724136736,-0.5711721152844711
-10.0,-10.0,-10.0,5.0,12694639.532132767,-0.5707247441086607
-10.0,-10.0,-10.0,5.0,12597069.71789118,-0.5708378440038597
-10.0,-10.0,-10.0,5.0,10092775.142631883,-0.5711721152844711
-10.0,-10.0,-10.0,10.0,12628959.547295913,-0.5707221020629323
-10.0,-10.0,-10.0,10.0,12301497.082014926,-0.5711060730182814
-10.0,-10.0,-10.0,10.0,11359342.43679203,-0.5711721152844711
-10.0,-10.0,-10.0,10.0,14485809.68112973,-0.5686719754154204
-10.0,-10.0,-10.0,10.0,16337087.25064664,-0.5668132962100015
-10.0,-10.0,-10.0,10.0,16156725.031676311,-0.5669873000253834
-10.0,-10.0,-10.0,10.0,11024935.32729946,-0.5711721152844711
-10.0,-10.0,-10.0,10.0,9878016.10398683,-0.5711721152844711
-10.0,-10.0,-10.0,10.0,16337087.25064664,-0.5668132962100015
-10.0,-10.0,-10.0,10.0,12959218.074972775,-0.57034189592908
-10.0,-10.0,-5.0,-10.0,16357361.762583066,-0.5672053789561255
-10.0,-10.0,-5.0,-10.0,15456214.321655117,-0.5680930615566261
-10.0,-10.0,-5.0,-10.0,15650155.326288927,-0.5678988354816042
-10.0,-10.0,-5.0,-10.0,9889013.348974206,-0.5715897916884366
-10.0,-10.0,-5.0,-10.0,14061476.588469315,-0.569545903653474
-10.0,-10.0,-5.0,-10.0,15018650.604188766,-0.5685380033868876
-10.0,-10.0,-5.0,-10.0,12730339.453642402,-0.571035652420418
-10.0,-10.0,-5.0,-10.0,13465473.192225402,-0.5701994448023002
-10.0,-10.0,-5.0,-10.0,16357361.762583066,-0.5672053789561255
-10.0,-10.0,-5.0,-10.0,11152360.126917347,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,9941217.510416884,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,15822941.167682484,-0.5678096700590218
-10.0,-10.0,-5.0,-5.0,11579305.786210632,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,10795018.795977814,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,11786134.440363921,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,14900618.451910134,-0.5687407651260559
-10.0,-10.0,-5.0,-5.0,9941217.510416884,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,11057969.953171466,-0.5715897916884366
-10.0,-10.0,-5.0,-5.0,13613447.16709535,-0.570114417393
-10.0,-10.0,-5.0,-5.0,13625308.473239837,-0.5701013287152878
-10.0,-10.0,-5.0,0.0,12212244.821013875,-0.5715897916884366
-10.0,-10.0,-5.0,0.0,13765403.483041748,-0.5699739758916729
-10.0,-10.0,-5.0,0.0,11155981.985136077,-0.5715897916884366
-10.0,-10.0,-5.0,0.0,9958780.845228797,-0.5715897916884366
-10.0,-10.0,-5.0,0.0,16472856.887987833,-0.5672053789561255
-10.0,-10.0,-5.0,0.0,15308640.86128431,-0.5683510907935532
-10.0,-10.0,-5.0,0.0,13549619.425279316,-0.5702114894889441
-10.0,-10.0,-5.0,0.0,14468643.259019949,-0.5692185599715558
-10.0,-10.0,-5.0,0.0,14169708.885529188,-0.5695362755340396
-10.0,-10.0,-5.0,0.0,15017013.137979457,-0.5686481643501964
-10.0,-10.0,-5.0,5.0,13458868.051816152,-0.5702857683457891
-10.0,-10.0,-5.0,5.0,9941217.510416884,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,11624509.649617929,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,15320581.473466031,-0.5683116567867532
-10.0,-10.0,-5.0,5.0,10343712.701968836,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,11442681.19561315,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,16443782.03701102,-0.5672053789561255
-10.0,-10.0,-5.0,5.0,10582990.480656317,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,9941217.510416884,-0.5715897916884366
-10.0,-10.0,-5.0,5.0,13966544.890394652,-0.5697283420744402
-10.0,-10.0,-5.0,10.0,11938079.814553982,-0.5715897916884366
-10.0,-10.0,-5.0,10.0,15717857.114194361,-0.5678314548281165
-10.0,-10.0,-5.0,10.0,15193296.785715703,-0.5683592739594412
-10.0,-10.0,-5.0,10.0,12085547.387643743,-0.5715897916884366
-10.0,-10.0,-5.0,10.0,16357361.762583066,-0.5672053789561255
-10.0,-10.0,-5.0,10.0,9889013.348974206,-0.5715897916884366
-10.0,-10.0,-5.0,10.0,12392046.394751826,-0.5714322071931687
-10.0,-10.0,-5.0,10.0,11911015.156162921,-0.5715897916884366
-10.0,-10.0,-5.0,10.0,12561291.375166425,-0.571232870084614
-10.0,-10.0,-5.0,10.0,12954650.492889129,-0.5707768385845129
-10.0,-10.0,0.0,-10.0,13776317.408409193,-0.5699251547665121
-10.0,-10.0,0.0,-10.0,15439744.012150902,-0.5681745773464827
-10.0,-10.0,0.0,-10.0,11491128.362704434,-0.5717322972747096
-10.0,-10.0,0.0,-10.0,13717393.389403671,-0.5699899789372269
-10.0,-10.0,0.0,-10.0,12012487.061431743,-0.5717322972747096
-10.0,-10.0,0.0,-10.0,13040942.34670486,-0.5707493191077103
-10.0,-10.0,0.0,-10.0,14392926.017430589,-0.569258832336918
-10.0,-10.0,0.0,-10.0,9842501.422172157,-0.5717322972747096
-10.0,-10.0,0.0,-10.0,9894078.125818502,-0.5717322972747096
-10.0,-10.0,0.0,-10.0,10085152.118631683,-0.5717322972747096
-10.0,-10.0,0.0,-5.0,12959280.493904114,-0.5709194844455231
-10.0,-10.0,0.0,-5.0,13427138.208966617,-0.5703896972753756
-10.0,-10.0,0.0,-5.0,16368392.996659677,-0.5673390168986439
-10.0,-10.0,0.0,-5.0,12251323.426303677,-0.5717322972747096
-10.0,-10.0,0.0,-5.0,14003127.632192975,-0.5697557514632444
-10.0,-10.0,0.0,-5.0,13374015.260409374,-0.5704491735074048
-10.0,-10.0,0.0,-5.0,11750232.408394855,-0.5717322972747096
-10.0,-10.0,0.0,-5.0,11271349.857270446,-0.5717322972747096
-10.0,-10.0,0.0,-5.0,9893288.103313792,-0.5717322972747096
-10.0,-10.0,0.0,-5.0,13475362.5704023,-0.5703358561950755
-10.0,-10.0,0.0,0.0,12673071.880941026,-0.5712759968126537
-10.0,-10.0,0.0,0.0,16396707.085992364,-0.5673390168986439
-10.0,-10.0,0.0,0.0,15289877.208130363,-0.5684332483696302
-10.0,-10.0,0.0,0.0,9910374.547386948,-0.5717322972747096
-10.0,-10.0,0.0,0.0,16396707.085992364,-0.5673390168986439
-10.0,-10.0,0.0,0.0,13424694.777168766,-0.5704183390542212
-10.0,-10.0,0.0,0.0,9910374.547386948,-0.5717322972747096
-10.0,-10.0,0.0,0.0,13461384.047055205,-0.5703773767515372
-10.0,-10.0,0.0,0.0,11871437.166484473,-0.5717322972747096
-10.0,-10.0,0.0,0.0,14029316.137185004,-0.5697536038181943
-10.0,-10.0,0.0,5.0,15464801.853441143,-0.568229587940424
-10.0,-10.0,0.0,5.0,15899887.132402588,-0.5677960777523342
-10.0,-10.0,0.0,5.0,10938737.3754936,-0.5717322972747096
-10.0,-10.0,0.0,5.0,9936628.338626668,-0.5717322972747096
-10.0,-10.0,0.0,5.0,16368392.996659677,-0.5673390168986439
-10.0,-10.0,0.0,5.0,14413417.526519137,-0.5693158692929992
-10.0,-10.0,0.0,5.0,15906959.131139588,-0.5677891045638894
-10.0,-10.0,0.0,5.0,14256400.696685728,-0.5694831006339833
-10.0,-10.0,0.0,5.0,10160819.329238195,-0.5717322972747096
-10.0,-10.0,0.0,5.0,14198055.073664095,-0.5695455899316715
-10.0,-10.0,0.0,10.0,16284233.962714506,-0.5673390168986439
-10.0,-10.0,0.0,10.0,10620313.905678663,-0.5717322972747096
-10.0,-10.0,0.0,10.0,11761186.452886917,-0.5717322972747096
-10.0,-10.0,0.0,10.0,10731048.159715556,-0.5717322972747096
-10.0,-10.0,0.0,10.0,15926462.720522208,-0.5676889774012587
-10.0,-10.0,0.0,10.0,11833236.472775135,-0.5717322972747096
-10.0,-10.0,0.0,10.0,13225811.452328376,-0.5705389867519939
-10.0,-10.0,0.0,10.0,9842501.422172157,-0.5717322972747096
-10.0,-10.0,0.0,10.0,14354495.937692685,-0.5692997356855874
-10.0,-10.0,0.0,10.0,9842501.422172157,-0.5717322972747096
-10.0,-10.0,5.0,-10.0,13618088.26956963,-0.5698012643129912
-10.0,-10.0,5.0,-10.0,9737565.430665368,-0.5715897916884366
-10.0,-10.0,5.0,-10.0,13131555.582990922,-0.570347104967431
-10.0,-10.0,5.0,-10.0,12105592.953200607,-0.5715488177465229
-10.0,-10.0,5.0,-10.0,9737565.430665368,-0.5715897916884366
-10.0,-10.0,5.0,-10.0,16116251.50599467,-0.5672053789561255
-10.0,-10.0,5.0,-10.0,16116251.50599467,-0.5672053789561255
-10.0,-10.0,5.0,-10.0,16116251.50599467,-0.5672053789561255
-10.0,-10.0,5.0,-10.0,13407015.023120275,-0.5700363169180693
-10.0,-10.0,5.0,-10.0,10059708.621907067,-0.5715897916884366
-10.0,-10.0,5.0,-5.0,15350887.915829519,-0.5680448814792862
-10.0,-10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,-10.0,5.0,-5.0,9786460.721357945,-0.5715897916884366
-10.0,-10.0,5.0,-5.0,9786460.721357945,-0.5715897916884366
-10.0,-10.0,5.0,-5.0,9786460.721357945,-0.5715897916884366
-10.0,-10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,-10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,-10.0,5.0,-5.0,13130632.400728969,-0.5704229490956405
-10.0,-10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,-10.0,5.0,-5.0,12998480.64905135,-0.5705735711934705
-10.0,-10.0,5.0,0.0,11717793.318521483,-0.5715897916884366
-10.0,-10.0,5.0,0.0,10874466.943785388,-0.5715897916884366
-10.0,-10.0,5.0,0.0,16224706.509258239,-0.5672053789561255
-10.0,-10.0,5.0,0.0,9802910.83447972,-0.5715897916884366
-10.0,-10.0,5.0,0.0,9802910.83447972,-0.5715897916884366
-10.0,-10.0,5.0,0.0,13611413.138522903,-0.5699095358150941
-10.0,-10.0,5.0,0.0,12253596.258131359,-0.5714689468663989
-10.0,-10.0,5.0,0.0,15451643.382055935,-0.567969369260282
-10.0,-10.0,5.0,0.0,10286519.262224419,-0.5715897916884366
-10.0,-10.0,5.0,0.0,9802910.83447972,-0.5715897916884366
-10.0,-10.0,5.0,5.0,9786460.721357945,-0.5715897916884366
-10.0,-10.0,5.0,5.0,12045353.52927271,-0.5715897916884366
-10.0,-10.0,5.0,5.0,12537411.370446008,-0.571108131895041
-10.0,-10.0,5.0,5.0,16197403.945219047,-0.5672053789561255
-10.0,-10.0,5.0,5.0,12829030.642127924,-0.5707683734841982
-10.0,-10.0,5.0,5.0,12127712.207936553,-0.5715897916884366
-10.0,-10.0,5.0,5.0,11635853.792084057,-0.5715897916884366
-10.0,-10.0,5.0,5.0,14516580.448350877,-0.5689066413327555
-10.0,-10.0,5.0,5.0,12337468.185206037,-0.5713444425577123
-10.0,-10.0,5.0,5.0,13219194.971219435,-0.5703226359277102
-10.0,-10.0,5.0,10.0,9737565.430665368,-0.5715897916884366
-10.0,-10.0,5.0,10.0,12623099.877760587,-0.5709336940618934
-10.0,-10.0,5.0,10.0,16116251.50599467,-0.5672053789561255
-10.0,-10.0,5.0,10.0,13208950.919220276,-0.5702592991258598
-10.0,-10.0,5.0,10.0,13809076.5712439,-0.5695908635885236
-10.0,-10.0,5.0,10.0,9775911.92373659,-0.5715897916884366
-10.0,-10.0,5.0,10.0,12752953.647142425,-0.5707822455364597
-10.0,-10.0,5.0,10.0,11021810.328139495,-0.5715897916884366
-10.0,-10.0,5.0,10.0,11741224.764228797,-0.5715897916884366
-10.0,-10.0,5.0,10.0,11073040.901841583,-0.5715897916884366
-10.0,-10.0,10.0,-10.0,9579613.91552534,-0.5711721152844711
-10.0,-10.0,10.0,-10.0,9579613.91552534,-0.5711721152844711
-10.0,-10.0,10.0,-10.0,11997983.14298654,-0.5710235643150119
-10.0,-10.0,10.0,-10.0,15848744.55097015,-0.5668259764304713
-10.0,-10.0,10.0,-10.0,15861604.087139051,-0.5668132962100015
-10.0,-10.0,10.0,-10.0,15280105.856931768,-0.5673944943376816
-10.0,-10.0,10.0,-10.0,12504646.37962191,-0.5704190373646187
-10.0,-10.0,10.0,-10.0,15861604.087139051,-0.5668132962100015
-10.0,-10.0,10.0,-10.0,9579613.91552534,-0.5711721152844711
-10.0,-10.0,10.0,-10.0,12919889.499831347,-0.5699368911712797
-10.0,-10.0,10.0,-5.0,9626250.972486839,-0.5711721152844711
-10.0,-10.0,10.0,-5.0,13904575.420103993,-0.5689113050169785
-10.0,-10.0,10.0,-5.0,13566360.591735726,-0.569281614943313
-10.0,-10.0,10.0,-5.0,9626250.972486839,-0.5711721152844711
-10.0,-10.0,10.0,-5.0,12660288.796360886,-0.5703085721104143
-10.0,-10.0,10.0,-5.0,10418962.496888975,-0.5711721152844711
-10.0,-10.0,10.0,-5.0,9626250.972486839,-0.5711721152844711
-10.0,-10.0,10.0,-5.0,12292640.837087452,-0.5707408282344637
-10.0,-10.0,10.0,-5.0,9836762.666775605,-0.5711721152844711
-10.0,-10.0,10.0,-5.0,10459623.989307579,-0.5711721152844711
-10.0,-10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,-10.0,10.0,0.0,13034733.70994004,-0.569901962495111
-10.0,-10.0,10.0,0.0,12397384.8659323,-0.5706405708678626
-10.0,-10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,-10.0,10.0,0.0,14927304.79850565,-0.5678552561032687
-10.0,-10.0,10.0,0.0,14292800.456430089,-0.56851899473305
-10.0,-10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,-10.0,10.0,0.0,15965259.45161191,-0.5668132962100015
-10.0,-10.0,10.0,0.0,11908956.519375876,-0.5711721152844711
-10.0,-10.0,10.0,0.0,15965259.45161191,-0.5668132962100015
-10.0,-10.0,10.0,5.0,15293022.492574051,-0.567456872558261
-10.0,-10.0,10.0,5.0,13661064.54756237,-0.5691772402434743
-10.0,-10.0,10.0,5.0,9626250.972486839,-0.5711721152844711
-10.0,-10.0,10.0,5.0,10944212.987347722,-0.5711721152844711
-10.0,-10.0,10.0,5.0,15939165.15313452,-0.5668132962100015
-10.0,-10.0,10.0,5.0,14222229.244256165,-0.5685693716607725
-10.0,-10.0,10.0,5.0,9626250.972486839,-0.5711721152844711
-10.0,-10.0,10.0,5.0,13580077.327221712,-0.5692664641294856
-10.0,-10.0,10.0,5.0,11884914.934302459,-0.5711721152844711
-10.0,-10.0,10.0,5.0,15427996.310695529,-0.5673207879063884
-10.0,-10.0,10.0,10.0,9579613.91552534,-0.5711721152844711
-10.0,-10.0,10.0,10.0,10667549.402512498,-0.5711721152844711
-10.0,-10.0,10.0,10.0,15861604.087139051,-0.5668132962100015
-10.0,-10.0,10.0,10.0,15861604.087139051,-0.5668132962100015
-10.0,-10.0,10.0,10.0,15861604.087139051,-0.5668132962100015
-10.0,-10.0,10.0,10.0,13275560.730534073,-0.5695329579935681
-10.0,-10.0,10.0,10.0,11700933.642015398,-0.5711721152844711
-10.0,-10.0,10.0,10.0,9579613.91552534,-0.5711721152844711
-10.0,-10.0,10.0,10.0,15485585.751983793,-0.5671872714664599
-10.0,-10.0,10.0,10.0,12306313.653047007,-0.5706535169519669
-10.0,-5.0,-10.0,-10.0,14399563.632693984,-0.5688447209877727
-10.0,-5.0,-10.0,-10.0,9931493.688373167,-0.5711721152844711
-10.0,-5.0,-10.0,-10.0,13797137.26854291,-0.5694894103379052
-10.0,-5.0,-10.0,-10.0,15601087.69338499,-0.5676162495771695
-10.0,-5.0,-10.0,-10.0,16425535.777403988,-0.5668132962100015
-10.0,-5.0,-10.0,-10.0,11487481.101898823,-0.5711721152844711
-10.0,-5.0,-10.0,-10.0,10624406.845001053,-0.5711721152844711
-10.0,-5.0,-10.0,-10.0,13876534.614241166,-0.5694032672428171
-10.0,-5.0,-10.0,-10.0,9931493.688373167,-0.5711721152844711
-10.0,-5.0,-10.0,-10.0,12505283.38536885,-0.5709452251103582
-10.0,-5.0,-10.0,-5.0,9984650.308523074,-0.5711721152844711
-10.0,-5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,-5.0,16289248.360247957,-0.567027519146207
-10.0,-5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,-5.0,10658018.239559546,-0.5711721152844711
-10.0,-5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,-5.0,10660669.118640814,-0.5711721152844711
-10.0,-5.0,-10.0,-5.0,13751443.379409172,-0.5696191175496436
-10.0,-5.0,-10.0,0.0,10002534.084286574,-0.5711721152844711
-10.0,-5.0,-10.0,0.0,11542570.384326156,-0.5711721152844711
-10.0,-5.0,-10.0,0.0,10661051.647047386,-0.5711721152844711
-10.0,-5.0,-10.0,0.0,16543074.663857793,-0.5668132962100015
-10.0,-5.0,-10.0,0.0,15190781.338934124,-0.5681371917605099
-10.0,-5.0,-10.0,0.0,16543074.663857793,-0.5668132962100015
-10.0,-5.0,-10.0,0.0,10002534.084286574,-0.5711721152844711
-10.0,-5.0,-10.0,0.0,12088067.919985551,-0.5711721152844711
-10.0,-5.0,-10.0,0.0,14178955.937206121,-0.5691860576144285
-10.0,-5.0,-10.0,0.0,16543074.663857793,-0.5668132962100015
-10.0,-5.0,-10.0,5.0,16003142.086597752,-0.567304045928106
-10.0,-5.0,-10.0,5.0,13414024.551177774,-0.5699897423281347
-10.0,-5.0,-10.0,5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,5.0,15053921.03183404,-0.5682485551723216
-10.0,-5.0,-10.0,5.0,16513485.314561464,-0.5668132962100015
-10.0,-5.0,-10.0,5.0,9984650.308523074,-0.5711721152844711
-10.0,-5.0,-10.0,5.0,9984650.308523074,-0.5711721152844711
-10.0,-5.0,-10.0,5.0,12405128.997498963,-0.571140253996214
-10.0,-5.0,-10.0,5.0,16455474.105125371,-0.5668685089145726
-10.0,-5.0,-10.0,5.0,11400339.330698531,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,9931493.688373167,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,16029314.456443956,-0.5671953651317518
-10.0,-5.0,-10.0,10.0,15619058.093446683,-0.5675984163367613
-10.0,-5.0,-10.0,10.0,9952528.129837759,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,10309267.340970894,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,13553138.794051582,-0.569756452355585
-10.0,-5.0,-10.0,10.0,9931493.688373167,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,16425535.777403988,-0.5668132962100015
-10.0,-5.0,-10.0,10.0,9931493.688373167,-0.5711721152844711
-10.0,-5.0,-10.0,10.0,16425535.777403988,-0.5668132962100015
-10.0,-5.0,-5.0,-10.0,14134793.633326413,-0.5695488248696572
-10.0,-5.0,-5.0,-10.0,11030082.714789953,-0.5715897916884366
-10.0,-5.0,-5.0,-10.0,11843384.116721874,-0.5715897916884366
-10.0,-5.0,-5.0,-10.0,14097937.301199645,-0.56958842952853
-10.0,-5.0,-5.0,-10.0,11347378.37889512,-0.5715897916884366
-10.0,-5.0,-5.0,-10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,-5.0,-10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,-5.0,-10.0,12179102.675221793,-0.5715897916884366
-10.0,-5.0,-5.0,-10.0,10128538.75151081,-0.5715897916884366
-10.0,-5.0,-5.0,-10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,-5.0,-5.0,9994695.094803222,-0.5715897916884366
-10.0,-5.0,-5.0,-5.0,14100737.655819753,-0.5696648100920022
-10.0,-5.0,-5.0,-5.0,9994695.094803222,-0.5715897916884366
-10.0,-5.0,-5.0,-5.0,13226096.275722528,-0.5706265222849348
-10.0,-5.0,-5.0,-5.0,12348512.569137366,-0.5715897916884366
-10.0,-5.0,-5.0,-5.0,14338122.169416256,-0.5694114389624764
-10.0,-5.0,-5.0,-5.0,13937680.116727548,-0.5698406843243363
-10.0,-5.0,-5.0,-5.0,14734824.525592633,-0.5689948700496016
-10.0,-5.0,-5.0,-5.0,13464638.92751266,-0.5703596764022154
-10.0,-5.0,-5.0,-5.0,9994695.094803222,-0.5715897916884366
-10.0,-5.0,-5.0,0.0,13563112.663560877,-0.570276860474886
-10.0,-5.0,-5.0,0.0,16561305.414745182,-0.5672053789561255
-10.0,-5.0,-5.0,0.0,14461109.826868843,-0.5693081576255645
-10.0,-5.0,-5.0,0.0,12841708.729297511,-0.5710899594256995
-10.0,-5.0,-5.0,0.0,16561305.414745182,-0.5672053789561255
-10.0,-5.0,-5.0,0.0,11061059.348908914,-0.5715897916884366
-10.0,-5.0,-5.0,0.0,15426846.50444159,-0.5683148985415942
-10.0,-5.0,-5.0,0.0,15913168.481528588,-0.5678320912976612
-10.0,-5.0,-5.0,0.0,13198107.222059418,-0.5706841994494063
-10.0,-5.0,-5.0,0.0,16561305.414745182,-0.5672053789561255
-10.0,-5.0,-5.0,5.0,10038754.929301823,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,9994695.094803222,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,10284310.12745383,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,10985596.904879592,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,9994695.094803222,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,11496776.591636911,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,10154321.738698745,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,11176268.278082998,-0.5715897916884366
-10.0,-5.0,-5.0,5.0,16532230.563768368,-0.5672053789561255
-10.0,-5.0,-5.0,5.0,13862867.542540776,-0.5699218873903557
-10.0,-5.0,-5.0,10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,-5.0,10.0,14135145.172493618,-0.5695484474850466
-10.0,-5.0,-5.0,10.0,9942490.933360543,-0.5715897916884366
-10.0,-5.0,-5.0,10.0,11661028.986113295,-0.5715897916884366
-10.0,-5.0,-5.0,10.0,12399082.817876529,-0.571502936868171
-10.0,-5.0,-5.0,10.0,9942490.933360543,-0.5715897916884366
-10.0,-5.0,-5.0,10.0,12328855.89880379,-0.571586075359181
-10.0,-5.0,-5.0,10.0,11391753.098013785,-0.5715897916884366
-10.0,-5.0,-5.0,10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,-5.0,10.0,16445810.289340414,-0.5672053789561255
-10.0,-5.0,0.0,-10.0,12438199.630981632,-0.5715302261532011
-10.0,-5.0,0.0,-10.0,13704050.890674736,-0.5700864998806621
-10.0,-5.0,0.0,-10.0,13826582.19359311,-0.569952020916487
-10.0,-5.0,0.0,-10.0,15976916.926885962,-0.5677243744651326
-10.0,-5.0,0.0,-10.0,14142755.112461217,-0.5696090527629639
-10.0,-5.0,0.0,-10.0,9895979.006558495,-0.5717322972747096
-10.0,-5.0,0.0,-10.0,16372682.489471855,-0.5673390168986439
-10.0,-5.0,0.0,-10.0,14574205.713478763,-0.5691500919308365
-10.0,-5.0,0.0,-10.0,11190962.979245469,-0.5717322972747096
-10.0,-5.0,0.0,-10.0,12746267.762167886,-0.5711693236360824
-10.0,-5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,-5.0,0.0,-5.0,15518788.29503462,-0.568259233218677
-10.0,-5.0,0.0,-5.0,14481136.448787307,-0.5693266096285651
-10.0,-5.0,0.0,-5.0,10774507.109916253,-0.5717322972747096
-10.0,-5.0,0.0,-5.0,14227161.106026862,-0.5695964663684153
-10.0,-5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,-5.0,0.0,-5.0,16456841.523417026,-0.5673390168986439
-10.0,-5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,-5.0,0.0,-5.0,10225055.308470812,-0.5717322972747096
-10.0,-5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,-5.0,0.0,0.0,9963852.131773286,-0.5717322972747096
-10.0,-5.0,0.0,0.0,10571151.259699047,-0.5717322972747096
-10.0,-5.0,0.0,0.0,15433420.29286284,-0.5683717084220861
-10.0,-5.0,0.0,0.0,9963852.131773286,-0.5717322972747096
-10.0,-5.0,0.0,0.0,11920622.229749415,-0.5717322972747096
-10.0,-5.0,0.0,0.0,13866081.768436309,-0.5700122964880298
-10.0,-5.0,0.0,0.0,16485155.612749713,-0.5673390168986439
-10.0,-5.0,0.0,0.0,15809110.629722074,-0.5679969815100834
-10.0,-5.0,0.0,0.0,15033760.570338111,-0.5687778550601208
-10.0,-5.0,0.0,0.0,13604665.472711764,-0.570299151537669
-10.0,-5.0,0.0,5.0,16456841.523417026,-0.5673390168986439
-10.0,-5.0,0.0,5.0,15571373.624985572,-0.568206569768126
-10.0,-5.0,0.0,5.0,11290059.913518822,-0.5717322972747096
-10.0,-5.0,0.0,5.0,10664903.51342673,-0.5717322972747096
-10.0,-5.0,0.0,5.0,11870424.985528044,-0.5717322972747096
-10.0,-5.0,0.0,5.0,10808296.933505941,-0.5717322972747096
-10.0,-5.0,0.0,5.0,16456841.523417026,-0.5673390168986439
-10.0,-5.0,0.0,5.0,16456841.523417026,-0.5673390168986439
-10.0,-5.0,0.0,5.0,15916252.945450183,-0.5678644136758157
-10.0,-5.0,0.0,5.0,9946765.68770013,-0.5717322972747096
-10.0,-5.0,0.0,10.0,9895979.006558495,-0.5717322972747096
-10.0,-5.0,0.0,10.0,12826221.60438985,-0.5710766985462912
-10.0,-5.0,0.0,10.0,14216983.31169324,-0.5695293590153129
-10.0,-5.0,0.0,10.0,11081134.221577127,-0.5717322972747096
-10.0,-5.0,0.0,10.0,13531211.675369738,-0.5702777149567859
-10.0,-5.0,0.0,10.0,12870028.052483704,-0.5710261306668398
-10.0,-5.0,0.0,10.0,12411601.240001632,-0.5715616815336644
-10.0,-5.0,0.0,10.0,9895979.006558495,-0.5717322972747096
-10.0,-5.0,0.0,10.0,9895979.006558495,-0.5717322972747096
-10.0,-5.0,0.0,10.0,10348816.24246554,-0.5717322972747096
-10.0,-5.0,5.0,-10.0,16204700.032752018,-0.5672053789561255
-10.0,-5.0,5.0,-10.0,16204700.032752018,-0.5672053789561255
-10.0,-5.0,5.0,-10.0,11831578.736248044,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,9791043.015051706,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,15723078.95307325,-0.5676787057373274
-10.0,-5.0,5.0,-10.0,11886689.90911616,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,10392543.784791598,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,11282051.605314896,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,11074808.448222771,-0.5715897916884366
-10.0,-5.0,5.0,-10.0,10952251.100176532,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,12145474.02552622,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,10678937.276372103,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,14348215.854186196,-0.5691680755384583
-10.0,-5.0,5.0,-5.0,9839938.305744283,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,10176979.869725656,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,11244601.641339388,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,16285852.471976396,-0.5672053789561255
-10.0,-5.0,5.0,-5.0,14117948.776426727,-0.5694141749435406
-10.0,-5.0,5.0,-5.0,9839938.305744283,-0.5715897916884366
-10.0,-5.0,5.0,-5.0,9839938.305744283,-0.5715897916884366
-10.0,-5.0,5.0,0.0,12618684.934789559,-0.5711178342632097
-10.0,-5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,-5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,-5.0,5.0,0.0,9856388.418866057,-0.5715897916884366
-10.0,-5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,-5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,-5.0,5.0,0.0,13638287.688992355,-0.5699616869084978
-10.0,-5.0,5.0,0.0,11782052.279627819,-0.5715897916884366
-10.0,-5.0,5.0,0.0,15305623.597567542,-0.5682011458457027
-10.0,-5.0,5.0,0.0,13850978.345624145,-0.5697285143228086
-10.0,-5.0,5.0,5.0,13794995.253596444,-0.5697643990759363
-10.0,-5.0,5.0,5.0,13859252.36357578,-0.5696942352290297
-10.0,-5.0,5.0,5.0,15893656.704584938,-0.5675880612399653
-10.0,-5.0,5.0,5.0,10610466.360478636,-0.5715897916884366
-10.0,-5.0,5.0,5.0,13810848.80239415,-0.569747065737208
-10.0,-5.0,5.0,5.0,9906072.197959509,-0.5715897916884366
-10.0,-5.0,5.0,5.0,9839938.305744283,-0.5715897916884366
-10.0,-5.0,5.0,5.0,9839938.305744283,-0.5715897916884366
-10.0,-5.0,5.0,5.0,11199212.509290751,-0.5715897916884366
-10.0,-5.0,5.0,5.0,13387600.869461361,-0.5702148371564402
-10.0,-5.0,5.0,10.0,12900119.232036851,-0.5706933078315677
-10.0,-5.0,5.0,10.0,10638133.236926667,-0.5715897916884366
-10.0,-5.0,5.0,10.0,15513768.760848466,-0.567887776382115
-10.0,-5.0,5.0,10.0,9791043.015051706,-0.5715897916884366
-10.0,-5.0,5.0,10.0,16204700.032752018,-0.5672053789561255
-10.0,-5.0,5.0,10.0,9791043.015051706,-0.5715897916884366
-10.0,-5.0,5.0,10.0,9791043.015051706,-0.5715897916884366
-10.0,-5.0,5.0,10.0,10740930.970134785,-0.5715897916884366
-10.0,-5.0,5.0,10.0,12887869.798873724,-0.5707074050905103
-10.0,-5.0,5.0,10.0,10069871.179485692,-0.5715897916884366
-10.0,-5.0,10.0,-10.0,10654022.639088366,-0.5711721152844711
-10.0,-5.0,10.0,-10.0,10096720.486630622,-0.5711721152844711
-10.0,-5.0,10.0,-10.0,15950052.6138964,-0.5668132962100015
-10.0,-5.0,10.0,-10.0,14121655.47962483,-0.5686875376276533
-10.0,-5.0,10.0,-10.0,14807564.931082997,-0.5679644057406616
-10.0,-5.0,10.0,-10.0,13979184.49062111,-0.5688409945744629
-10.0,-5.0,10.0,-10.0,13559116.920104703,-0.5693000823115907
-10.0,-5.0,10.0,-10.0,9633091.499911677,-0.5711721152844711
-10.0,-5.0,10.0,-10.0,10228275.94682109,-0.5711721152844711
-10.0,-5.0,10.0,-10.0,10084092.466778627,-0.5711721152844711
-10.0,-5.0,10.0,-5.0,10095108.326949956,-0.5711721152844711
-10.0,-5.0,10.0,-5.0,9679728.556873176,-0.5711721152844711
-10.0,-5.0,10.0,-5.0,16027613.679891868,-0.5668132962100015
-10.0,-5.0,10.0,-5.0,12564526.321177343,-0.5705015998613507
-10.0,-5.0,10.0,-5.0,13076075.095613027,-0.5699129482003508
-10.0,-5.0,10.0,-5.0,14511337.190816887,-0.5683474667042179
-10.0,-5.0,10.0,-5.0,16027613.679891868,-0.5668132962100015
-10.0,-5.0,10.0,-5.0,15092325.861391835,-0.5677461531264176
-10.0,-5.0,10.0,-5.0,15549398.34986056,-0.5672850599625023
-10.0,-5.0,10.0,-5.0,14923049.871719433,-0.5679195506082384
-10.0,-5.0,10.0,0.0,13125359.125365326,-0.5698812075817472
-10.0,-5.0,10.0,0.0,15349779.635480272,-0.567510310808768
-10.0,-5.0,10.0,0.0,9695418.919928934,-0.5711721152844711
-10.0,-5.0,10.0,0.0,11812357.358406955,-0.5711721152844711
-10.0,-5.0,10.0,0.0,13875821.297161667,-0.5690503875280559
-10.0,-5.0,10.0,0.0,11485246.101538192,-0.5711721152844711
-10.0,-5.0,10.0,0.0,14557314.955697125,-0.5683240077819994
-10.0,-5.0,10.0,0.0,13592874.51918381,-0.5693596268092742
-10.0,-5.0,10.0,0.0,10669201.538279576,-0.5711721152844711
-10.0,-5.0,10.0,0.0,13946854.689506097,-0.5689734887270897
-10.0,-5.0,10.0,5.0,14676995.955802245,-0.5681742182643712
-10.0,-5.0,10.0,5.0,16027613.679891868,-0.5668132962100015
-10.0,-5.0,10.0,5.0,11492338.177668758,-0.5711721152844711
-10.0,-5.0,10.0,5.0,10092466.443380471,-0.5711721152844711
-10.0,-5.0,10.0,5.0,11455270.327624884,-0.5711721152844711
-10.0,-5.0,10.0,5.0,14837275.852779096,-0.5680079710394489
-10.0,-5.0,10.0,5.0,12789240.453161687,-0.5702408709799925
-10.0,-5.0,10.0,5.0,9679728.556873176,-0.5711721152844711
-10.0,-5.0,10.0,5.0,9679728.556873176,-0.5711721152844711
-10.0,-5.0,10.0,5.0,16027613.679891868,-0.5668132962100015
-10.0,-5.0,10.0,10.0,11607623.325824816,-0.5711721152844711
-10.0,-5.0,10.0,10.0,14590214.087164579,-0.5681908111944272
-10.0,-5.0,10.0,10.0,9633091.499911677,-0.5711721152844711
-10.0,-5.0,10.0,10.0,14141329.409829164,-0.5686664369723643
-10.0,-5.0,10.0,10.0,9633091.499911677,-0.5711721152844711
-10.0,-5.0,10.0,10.0,13152257.23650635,-0.5697548794364123
-10.0,-5.0,10.0,10.0,11707031.057901075,-0.5711721152844711
-10.0,-5.0,10.0,10.0,15950052.6138964,-0.5668132962100015
-10.0,-5.0,10.0,10.0,15950052.6138964,-0.5668132962100015
-10.0,-5.0,10.0,10.0,14726887.847403094,-0.5680481540685013
-10.0,0.0,-10.0,-10.0,16455293.004531663,-0.5668132962100015
-10.0,0.0,-10.0,-10.0,15674454.854142692,-0.5675715998058097
-10.0,0.0,-10.0,-10.0,14121374.334643144,-0.5691672090223338
-10.0,0.0,-10.0,-10.0,14096942.73121271,-0.5691933249534944
-10.0,0.0,-10.0,-10.0,14045948.367290378,-0.5692479428654516
-10.0,0.0,-10.0,-10.0,9949485.447910208,-0.5711721152844711
-10.0,0.0,-10.0,-10.0,12970290.340948287,-0.5704357368361128
-10.0,0.0,-10.0,-10.0,13554468.472012544,-0.569782007452901
-10.0,0.0,-10.0,-10.0,15213445.200819623,-0.5680325356371676
-10.0,0.0,-10.0,-10.0,16375203.393701695,-0.566889830859031
-10.0,0.0,-10.0,-5.0,12861714.542597672,-0.570638014945928
-10.0,0.0,-10.0,-5.0,13340247.074760437,-0.5700984225331689
-10.0,0.0,-10.0,-5.0,10002642.068060115,-0.5711721152844711
-10.0,0.0,-10.0,-5.0,11600112.780880552,-0.5711721152844711
-10.0,0.0,-10.0,-5.0,14810777.203084383,-0.5685250266472858
-10.0,0.0,-10.0,-5.0,16543242.541689139,-0.5668132962100015
-10.0,0.0,-10.0,-5.0,14479146.385248154,-0.5688694127932483
-10.0,0.0,-10.0,-5.0,11943162.405059015,-0.5711721152844711
-10.0,0.0,-10.0,-5.0,10002642.068060115,-0.5711721152844711
-10.0,0.0,-10.0,-5.0,12992214.648350995,-0.5704894139821259
-10.0,0.0,-10.0,0.0,10522526.75447452,-0.5711721152844711
-10.0,0.0,-10.0,0.0,13521384.779898016,-0.569924501767404
-10.0,0.0,-10.0,0.0,16293043.829724278,-0.5670799619557803
-10.0,0.0,-10.0,0.0,15788001.647685451,-0.5675700364208123
-10.0,0.0,-10.0,0.0,14087919.235839697,-0.5693101609125975
-10.0,0.0,-10.0,0.0,10020525.843823615,-0.5711721152844711
-10.0,0.0,-10.0,0.0,15041216.530129895,-0.5683164251671096
-10.0,0.0,-10.0,0.0,15859293.142849447,-0.567500160115068
-10.0,0.0,-10.0,0.0,16572831.890985468,-0.5668132962100015
-10.0,0.0,-10.0,0.0,13751448.912741827,-0.5696727729196618
-10.0,0.0,-10.0,5.0,10939802.602258157,-0.5711721152844711
-10.0,0.0,-10.0,5.0,12705735.527243624,-0.5708170756089272
-10.0,0.0,-10.0,5.0,10394348.986586742,-0.5711721152844711
-10.0,0.0,-10.0,5.0,10002642.068060115,-0.5711721152844711
-10.0,0.0,-10.0,5.0,16543242.541689139,-0.5668132962100015
-10.0,0.0,-10.0,5.0,12977183.205658637,-0.5705064740733246
-10.0,0.0,-10.0,5.0,10002642.068060115,-0.5711721152844711
-10.0,0.0,-10.0,5.0,14472192.971398203,-0.5688766958116904
-10.0,0.0,-10.0,5.0,16543242.541689139,-0.5668132962100015
-10.0,0.0,-10.0,5.0,16543242.541689139,-0.5668132962100015
-10.0,0.0,-10.0,10.0,9949485.447910208,-0.5711721152844711
-10.0,0.0,-10.0,10.0,16455293.004531663,-0.5668132962100015
-10.0,0.0,-10.0,10.0,13823748.781927433,-0.5694876563626343
-10.0,0.0,-10.0,10.0,12779965.7636593,-0.5706534102752007
-10.0,0.0,-10.0,10.0,11475424.932878299,-0.5711721152844711
-10.0,0.0,-10.0,10.0,10402892.805033602,-0.5711721152844711
-10.0,0.0,-10.0,10.0,9949485.447910208,-0.5711721152844711
-10.0,0.0,-10.0,10.0,16455293.004531663,-0.5668132962100015
-10.0,0.0,-10.0,10.0,10486329.023243457,-0.5711721152844711
-10.0,0.0,-10.0,10.0,14904858.240749333,-0.5683468828562102
-10.0,0.0,-5.0,-10.0,16475567.51646809,-0.5672053789561255
-10.0,0.0,-5.0,-10.0,10680689.964300178,-0.5715897916884366
-10.0,0.0,-5.0,-10.0,15000732.769699836,-0.5686674391281161
-10.0,0.0,-5.0,-10.0,12973516.937843796,-0.5708621268562448
-10.0,0.0,-5.0,-10.0,13040745.531444155,-0.5707854120624162
-10.0,0.0,-5.0,-10.0,9960482.692897582,-0.5715897916884366
-10.0,0.0,-5.0,-10.0,11128001.31212815,-0.5715897916884366
-10.0,0.0,-5.0,-10.0,9960482.692897582,-0.5715897916884366
-10.0,0.0,-5.0,-10.0,13051213.858539725,-0.5707734929373145
-10.0,0.0,-5.0,-10.0,13113995.591784026,-0.570702158234616
-10.0,0.0,-5.0,-5.0,10541883.462421658,-0.5715897916884366
-10.0,0.0,-5.0,-5.0,15957050.597185623,-0.5677897145805682
-10.0,0.0,-5.0,-5.0,14442761.497068614,-0.5693281371095207
-10.0,0.0,-5.0,-5.0,10012686.854340263,-0.5715897916884366
-10.0,0.0,-5.0,-5.0,16561987.790896043,-0.5672053789561255
-10.0,0.0,-5.0,-5.0,16561987.790896043,-0.5672053789561255
-10.0,0.0,-5.0,-5.0,16561987.790896043,-0.5672053789561255
-10.0,0.0,-5.0,-5.0,15969970.687879782,-0.5677770640207105
-10.0,0.0,-5.0,-5.0,10012686.854340263,-0.5715897916884366
-10.0,0.0,-5.0,-5.0,10278844.716388477,-0.5715897916884366
-10.0,0.0,-5.0,0.0,10118211.09081015,-0.5715897916884366
-10.0,0.0,-5.0,0.0,16591062.641872857,-0.5672053789561255
-10.0,0.0,-5.0,0.0,10344371.310560023,-0.5715897916884366
-10.0,0.0,-5.0,0.0,13249107.186860675,-0.5706535204433167
-10.0,0.0,-5.0,0.0,10030250.189152174,-0.5715897916884366
-10.0,0.0,-5.0,0.0,14401370.549879849,-0.5693985133988352
-10.0,0.0,-5.0,0.0,12554801.31141152,-0.5714488240727466
-10.0,0.0,-5.0,0.0,16591062.641872857,-0.5672053789561255
-10.0,0.0,-5.0,0.0,10649313.363946693,-0.5715897916884366
-10.0,0.0,-5.0,0.0,10030250.189152174,-0.5715897916884366
-10.0,0.0,-5.0,5.0,16047529.205578424,-0.5677012827475564
-10.0,0.0,-5.0,5.0,10621528.494847968,-0.5715897916884366
-10.0,0.0,-5.0,5.0,10012686.854340263,-0.5715897916884366
-10.0,0.0,-5.0,5.0,15076197.248659,-0.5686707082814941
-10.0,0.0,-5.0,5.0,15844145.916973777,-0.5679005887069626
-10.0,0.0,-5.0,5.0,15981756.803732889,-0.5677655304039055
-10.0,0.0,-5.0,5.0,10012686.854340263,-0.5715897916884366
-10.0,0.0,-5.0,5.0,10926402.917731293,-0.5715897916884366
-10.0,0.0,-5.0,5.0,10012686.854340263,-0.5715897916884366
-10.0,0.0,-5.0,5.0,12885920.951946909,-0.5710398219199667
-10.0,0.0,-5.0,10.0,16475567.51646809,-0.5672053789561255
-10.0,0.0,-5.0,10.0,13619778.707730003,-0.5701364912139077
-10.0,0.0,-5.0,10.0,12340966.971910981,-0.5715897916884366
-10.0,0.0,-5.0,10.0,10016059.184567137,-0.5715897916884366
-10.0,0.0,-5.0,10.0,13296155.178659681,-0.5704966015728649
-10.0,0.0,-5.0,10.0,16406206.920403337,-0.567271913294608
-10.0,0.0,-5.0,10.0,16411691.280888844,-0.567266644807692
-10.0,0.0,-5.0,10.0,16475567.51646809,-0.5672053789561255
-10.0,0.0,-5.0,10.0,9960482.692897582,-0.5715897916884366
-10.0,0.0,-5.0,10.0,16475567.51646809,-0.5672053789561255
-10.0,0.0,0.0,-10.0,11675020.592742514,-0.5717322972747096
-10.0,0.0,0.0,-10.0,11361865.807805665,-0.5717322972747096
-10.0,0.0,0.0,-10.0,16402439.71659953,-0.5673390168986439
-10.0,0.0,0.0,-10.0,10303963.91807094,-0.5717322972747096
-10.0,0.0,0.0,-10.0,12856635.81873135,-0.57106851362776
-10.0,0.0,0.0,-10.0,16012091.874873662,-0.5677183566889639
-10.0,0.0,0.0,-10.0,13945695.442540975,-0.5698496611852011
-10.0,0.0,0.0,-10.0,16402439.71659953,-0.5673390168986439
-10.0,0.0,0.0,-10.0,13997779.77436697,-0.5697931519734678
-10.0,0.0,0.0,-10.0,10431573.630560126,-0.5717322972747096
-10.0,0.0,0.0,-5.0,9964757.447237171,-0.5717322972747096
-10.0,0.0,0.0,-5.0,11319854.986885428,-0.5717322972747096
-10.0,0.0,0.0,-5.0,9964757.447237171,-0.5717322972747096
-10.0,0.0,0.0,-5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,-5.0,11025846.073082961,-0.5717322972747096
-10.0,0.0,0.0,-5.0,11734407.627782434,-0.5717322972747096
-10.0,0.0,0.0,-5.0,12670476.277401175,-0.5713597955114276
-10.0,0.0,0.0,-5.0,9964757.447237171,-0.5717322972747096
-10.0,0.0,0.0,-5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,-5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,0.0,9981843.891310327,-0.5717322972747096
-10.0,0.0,0.0,0.0,13391356.19894047,-0.5705632619179325
-10.0,0.0,0.0,0.0,13551914.100167874,-0.570384617017841
-10.0,0.0,0.0,0.0,14140476.443493774,-0.5697428640011699
-10.0,0.0,0.0,0.0,10926989.69849303,-0.5717322972747096
-10.0,0.0,0.0,0.0,11382397.424544228,-0.5717322972747096
-10.0,0.0,0.0,0.0,10510412.31910783,-0.5717322972747096
-10.0,0.0,0.0,0.0,10948211.844970075,-0.5717322972747096
-10.0,0.0,0.0,0.0,16138942.810820617,-0.5677017411719841
-10.0,0.0,0.0,0.0,11988258.02265335,-0.5717322972747096
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,5.0,13994684.928707058,-0.5698740001158227
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,5.0,11970440.239402147,-0.5717322972747096
-10.0,0.0,0.0,5.0,11392638.512544204,-0.5717322972747096
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,5.0,13605058.41078246,-0.5703000648847698
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,5.0,16486598.7505447,-0.5673390168986439
-10.0,0.0,0.0,10.0,16402439.71659953,-0.5673390168986439
-10.0,0.0,0.0,10.0,13189821.256295579,-0.5706879022567153
-10.0,0.0,0.0,10.0,16402439.71659953,-0.5673390168986439
-10.0,0.0,0.0,10.0,12957238.167383783,-0.5709528294066519
-10.0,0.0,0.0,10.0,12701645.310688045,-0.5712480580166936
-10.0,0.0,0.0,10.0,12343070.774795406,-0.5716695946228993
-10.0,0.0,0.0,10.0,14046093.664832056,-0.5697408726838393
-10.0,0.0,0.0,10.0,14470062.172549699,-0.5692877304483612
-10.0,0.0,0.0,10.0,9913970.766095536,-0.5717322972747096
-10.0,0.0,0.0,10.0,15446837.287160756,-0.5682800460395774
-10.0,0.0,5.0,-10.0,9809034.774588747,-0.5715897916884366
-10.0,0.0,5.0,-10.0,16234457.259879693,-0.5672053789561255
-10.0,0.0,5.0,-10.0,10293530.878437787,-0.5715897916884366
-10.0,0.0,5.0,-10.0,15261009.799645312,-0.56817150796977
-10.0,0.0,5.0,-10.0,13175108.810253382,-0.5704067986824786
-10.0,0.0,5.0,-10.0,13520974.638726305,-0.5700190038429094
-10.0,0.0,5.0,-10.0,10760609.738389816,-0.5715897916884366
-10.0,0.0,5.0,-10.0,16234457.259879693,-0.5672053789561255
-10.0,0.0,5.0,-10.0,12276945.372791119,-0.5714502200133639
-10.0,0.0,5.0,-10.0,12006876.298752472,-0.5715897916884366
-10.0,0.0,5.0,-5.0,9962979.694329351,-0.5715897916884366
-10.0,0.0,5.0,-5.0,9857930.065281322,-0.5715897916884366
-10.0,0.0,5.0,-5.0,16315609.69910407,-0.5672053789561255
-10.0,0.0,5.0,-5.0,12255566.921245897,-0.5715484159896467
-10.0,0.0,5.0,-5.0,10843435.565114984,-0.5715897916884366
-10.0,0.0,5.0,-5.0,16315609.69910407,-0.5672053789561255
-10.0,0.0,5.0,-5.0,16315609.69910407,-0.5672053789561255
-10.0,0.0,5.0,-5.0,12505097.17648389,-0.5712531597469924
-10.0,0.0,5.0,-5.0,12354440.822084157,-0.5714309044146009
-10.0,0.0,5.0,-5.0,13082012.306268986,-0.5705865003222738
-10.0,0.0,5.0,0.0,16342912.263143262,-0.5672053789561255
-10.0,0.0,5.0,0.0,13484503.138262447,-0.5701591924336658
-10.0,0.0,5.0,0.0,15014284.15775713,-0.5685262345550465
-10.0,0.0,5.0,0.0,14019699.526390888,-0.5695730316677768
-10.0,0.0,5.0,0.0,10224596.809153767,-0.5715897916884366
-10.0,0.0,5.0,0.0,9874380.178403096,-0.5715897916884366
-10.0,0.0,5.0,0.0,15188173.827811306,-0.5683485422467817
-10.0,0.0,5.0,0.0,16342912.263143262,-0.5672053789561255
-10.0,0.0,5.0,0.0,16342912.263143262,-0.5672053789561255
-10.0,0.0,5.0,0.0,11067044.1524845,-0.5715897916884366
-10.0,0.0,5.0,5.0,11815638.920834163,-0.5715897916884366
-10.0,0.0,5.0,5.0,9857930.065281322,-0.5715897916884366
-10.0,0.0,5.0,5.0,11867826.419999696,-0.5715897916884366
-10.0,0.0,5.0,5.0,14299072.973077359,-0.5692481541065118
-10.0,0.0,5.0,5.0,11720600.812114837,-0.5715897916884366
-10.0,0.0,5.0,5.0,15666092.597694844,-0.5678417940855729
-10.0,0.0,5.0,5.0,11307737.946438367,-0.5715897916884366
-10.0,0.0,5.0,5.0,16315609.69910407,-0.5672053789561255
-10.0,0.0,5.0,5.0,14695936.880210143,-0.5688299408618716
-10.0,0.0,5.0,5.0,9857930.065281322,-0.5715897916884366
-10.0,0.0,5.0,10.0,13166100.517384069,-0.5704169993387808
-10.0,0.0,5.0,10.0,13735369.298163036,-0.5697821899357493
-10.0,0.0,5.0,10.0,16234457.259879693,-0.5672053789561255
-10.0,0.0,5.0,10.0,9937991.99371239,-0.5715897916884366
-10.0,0.0,5.0,10.0,15480159.889897157,-0.5679500942390452
-10.0,0.0,5.0,10.0,11495106.92666392,-0.5715897916884366
-10.0,0.0,5.0,10.0,13250819.3389426,-0.5703212704763279
-10.0,0.0,5.0,10.0,9809034.774588747,-0.5715897916884366
-10.0,0.0,5.0,10.0,16138414.593490398,-0.5672987528513801
-10.0,0.0,5.0,10.0,9809034.774588747,-0.5715897916884366
-10.0,0.0,10.0,-10.0,12564581.074182378,-0.5704579724041547
-10.0,0.0,10.0,-10.0,12183129.370612102,-0.5709089323502582
-10.0,0.0,10.0,-10.0,15833972.001207922,-0.5669564844393166
-10.0,0.0,10.0,-10.0,13810219.750920456,-0.5690524961260768
-10.0,0.0,10.0,-10.0,9765275.054209124,-0.5711721152844711
-10.0,0.0,10.0,-10.0,11799694.803520856,-0.5711721152844711
-10.0,0.0,10.0,-10.0,12188124.67210103,-0.5709029631659956
-10.0,0.0,10.0,-10.0,10820140.322870556,-0.5711721152844711
-10.0,0.0,10.0,-10.0,9651083.259448718,-0.5711721152844711
-10.0,0.0,10.0,-10.0,13035985.700393908,-0.5699144297127869
-10.0,0.0,10.0,-5.0,11415107.453404605,-0.5711721152844711
-10.0,0.0,10.0,-5.0,11941331.044843074,-0.5711721152844711
-10.0,0.0,10.0,-5.0,9697720.316410217,-0.5711721152844711
-10.0,0.0,10.0,-5.0,12141504.674444307,-0.5710288368423697
-10.0,0.0,10.0,-5.0,13524137.021630852,-0.5694389626861629
-10.0,0.0,10.0,-5.0,9697720.316410217,-0.5711721152844711
-10.0,0.0,10.0,-5.0,16021007.628103998,-0.5668487329075133
-10.0,0.0,10.0,-5.0,14453302.765701482,-0.5684367517090121
-10.0,0.0,10.0,-5.0,14621302.926337594,-0.568260627942994
-10.0,0.0,10.0,-5.0,9697720.316410217,-0.5711721152844711
-10.0,0.0,10.0,0.0,9713410.679465976,-0.5711721152844711
-10.0,0.0,10.0,0.0,15057714.18062988,-0.5678349717741298
-10.0,0.0,10.0,0.0,12747629.762381174,-0.5703400504672517
-10.0,0.0,10.0,0.0,16083465.205496933,-0.5668132962100015
-10.0,0.0,10.0,0.0,13699008.300002761,-0.5692708658081818
-10.0,0.0,10.0,0.0,13466795.47672547,-0.5695266291556229
-10.0,0.0,10.0,0.0,12307520.105328642,-0.5708547444051405
-10.0,0.0,10.0,0.0,16083465.205496933,-0.5668132962100015
-10.0,0.0,10.0,0.0,12805655.866750447,-0.5702731767134022
-10.0,0.0,10.0,0.0,14468741.361423234,-0.5684451759697307
-10.0,0.0,10.0,5.0,16057370.907019543,-0.5668132962100015
-10.0,0.0,10.0,5.0,15154291.930282198,-0.5677116257557567
-10.0,0.0,10.0,5.0,14411249.979067758,-0.5684810754582497
-10.0,0.0,10.0,5.0,10046830.59521635,-0.5711721152844711
-10.0,0.0,10.0,5.0,13480371.264767222,-0.5694874011494118
-10.0,0.0,10.0,5.0,12180632.51745648,-0.5709820728538859
-10.0,0.0,10.0,5.0,11233190.202818647,-0.5711721152844711
-10.0,0.0,10.0,5.0,16057370.907019543,-0.5668132962100015
-10.0,0.0,10.0,5.0,16057370.907019543,-0.5668132962100015
-10.0,0.0,10.0,5.0,12646200.323077539,-0.5704337245278758
-10.0,0.0,10.0,10.0,14637948.590834344,-0.5681693851288542
-10.0,0.0,10.0,10.0,14508527.051664803,-0.5683049946499719
-10.0,0.0,10.0,10.0,11298227.190392168,-0.5711721152844711
-10.0,0.0,10.0,10.0,9651083.259448718,-0.5711721152844711
-10.0,0.0,10.0,10.0,14511185.148831783,-0.5683022004513314
-10.0,0.0,10.0,10.0,11200333.727355868,-0.5711721152844711
-10.0,0.0,10.0,10.0,11766724.789330563,-0.5711721152844711
-10.0,0.0,10.0,10.0,12540479.82564225,-0.5704861647560648
-10.0,0.0,10.0,10.0,10028880.158775788,-0.5711721152844711
-10.0,0.0,10.0,10.0,11649357.41997161,-0.5711721152844711
-10.0,5.0,-10.0,-10.0,12425992.125552226,-0.5710380313692187
-10.0,5.0,-10.0,-10.0,9931493.688373167,-0.5711721152844711
-10.0,5.0,-10.0,-10.0,11145218.638078853,-0.5711721152844711
-10.0,5.0,-10.0,-10.0,12754702.217131082,-0.5706558906475021
-10.0,5.0,-10.0,-10.0,9931493.688373167,-0.5711721152844711
-10.0,5.0,-10.0,-10.0,13557884.093751524,-0.5697512251784989
-10.0,5.0,-10.0,-10.0,13981923.056057885,-0.569289485551864
-10.0,5.0,-10.0,-10.0,10227537.090710446,-0.5711721152844711
-10.0,5.0,-10.0,-10.0,12398633.562159248,-0.5710701545334597
-10.0,5.0,-10.0,-10.0,10309888.293625318,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,11511166.95237521,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,9984650.308523074,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,12083387.817369651,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,13029796.961131815,-0.5704202606623552
-10.0,5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,5.0,-10.0,-5.0,9984650.308523074,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,14861514.518248748,-0.5684453514257071
-10.0,5.0,-10.0,-5.0,11646367.30509533,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,11108018.638813026,-0.5711721152844711
-10.0,5.0,-10.0,-5.0,16513485.314561464,-0.5668132962100015
-10.0,5.0,-10.0,0.0,13661098.37718745,-0.5697444250269608
-10.0,5.0,-10.0,0.0,16543074.663857793,-0.5668132962100015
-10.0,5.0,-10.0,0.0,10002534.084286574,-0.5711721152844711
-10.0,5.0,-10.0,0.0,14048391.424062455,-0.569325396197179
-10.0,5.0,-10.0,0.0,13497910.531432778,-0.5699236151754168
-10.0,5.0,-10.0,0.0,10002534.084286574,-0.5711721152844711
-10.0,5.0,-10.0,0.0,11516248.844093053,-0.5711721152844711
-10.0,5.0,-10.0,0.0,10002534.084286574,-0.5711721152844711
-10.0,5.0,-10.0,0.0,11154681.479626276,-0.5711721152844711
-10.0,5.0,-10.0,0.0,16543074.663857793,-0.5668132962100015
-10.0,5.0,-10.0,5.0,16513485.314561464,-0.5668132962100015
-10.0,5.0,-10.0,5.0,15080856.304321637,-0.5682211541468606
-10.0,5.0,-10.0,5.0,13574703.840407776,-0.5698124020280688
-10.0,5.0,-10.0,5.0,16513485.314561464,-0.5668132962100015
-10.0,5.0,-10.0,5.0,13101421.588047592,-0.5703393029580633
-10.0,5.0,-10.0,5.0,16470763.295416825,-0.5668539432977929
-10.0,5.0,-10.0,5.0,16513485.314561464,-0.5668132962100015
-10.0,5.0,-10.0,5.0,11299129.846161678,-0.5711721152844711
-10.0,5.0,-10.0,5.0,13614135.366385398,-0.5697691188703349
-10.0,5.0,-10.0,5.0,9984650.308523074,-0.5711721152844711
-10.0,5.0,-10.0,10.0,16425535.777403988,-0.5668132962100015
-10.0,5.0,-10.0,10.0,14686497.894740324,-0.5685446499026725
-10.0,5.0,-10.0,10.0,16425535.777403988,-0.5668132962100015
-10.0,5.0,-10.0,10.0,10131838.608276919,-0.5711721152844711
-10.0,5.0,-10.0,10.0,13120767.75770214,-0.5702385077617131
-10.0,5.0,-10.0,10.0,9931493.688373167,-0.5711721152844711
-10.0,5.0,-10.0,10.0,12303045.512841582,-0.5711721152844711
-10.0,5.0,-10.0,10.0,16425535.777403988,-0.5668132962100015
-10.0,5.0,-10.0,10.0,12133943.20876411,-0.5711721152844711
-10.0,5.0,-10.0,10.0,14638016.50418631,-0.568595044646909
-10.0,5.0,-5.0,-10.0,9942490.933360543,-0.5715897916884366
-10.0,5.0,-5.0,-10.0,15093868.312929604,-0.5685441323621508
-10.0,5.0,-5.0,-10.0,15126367.678700056,-0.5685109263944087
-10.0,5.0,-5.0,-10.0,11781049.77129735,-0.5715897916884366
-10.0,5.0,-5.0,-10.0,9942490.933360543,-0.5715897916884366
-10.0,5.0,-5.0,-10.0,13385637.555316854,-0.5703693462370942
-10.0,5.0,-5.0,-10.0,11378036.492850063,-0.5715897916884366
-10.0,5.0,-5.0,-10.0,13963092.462677237,-0.5697339861813256
-10.0,5.0,-5.0,-10.0,15741637.045953719,-0.5678920390600616
-10.0,5.0,-5.0,-10.0,10072943.260556877,-0.5715897916884366
-10.0,5.0,-5.0,-5.0,10225289.82488523,-0.5715897916884366
-10.0,5.0,-5.0,-5.0,12458492.506881136,-0.5715096300639521
-10.0,5.0,-5.0,-5.0,16532230.563768368,-0.5672053789561255
-10.0,5.0,-5.0,-5.0,14012633.065850819,-0.5697596517907134
-10.0,5.0,-5.0,-5.0,16425373.213576835,-0.5673076152491477
-10.0,5.0,-5.0,-5.0,12177348.707741871,-0.5715897916884366
-10.0,5.0,-5.0,-5.0,11523330.449857224,-0.5715897916884366
-10.0,5.0,-5.0,-5.0,11080462.824950604,-0.5715897916884366
-10.0,5.0,-5.0,-5.0,15246320.094506063,-0.5684698531622225
-10.0,5.0,-5.0,-5.0,10807580.33669418,-0.5715897916884366
-10.0,5.0,-5.0,0.0,11263929.61302485,-0.5715897916884366
-10.0,5.0,-5.0,0.0,13648968.95632357,-0.5701822268294713
-10.0,5.0,-5.0,0.0,13554403.887794621,-0.5702864843077967
-10.0,5.0,-5.0,0.0,16561305.414745182,-0.5672053789561255
-10.0,5.0,-5.0,0.0,12981528.904044386,-0.5709298491049069
-10.0,5.0,-5.0,0.0,13120567.196558002,-0.5707718028669752
-10.0,5.0,-5.0,0.0,12698707.284316408,-0.5712550485889911
-10.0,5.0,-5.0,0.0,16292402.02266243,-0.5674631430631344
-10.0,5.0,-5.0,0.0,14424328.470584644,-0.5693469471804551
-10.0,5.0,-5.0,0.0,16561305.414745182,-0.5672053789561255
-10.0,5.0,-5.0,5.0,10399453.29582287,-0.5715897916884366
-10.0,5.0,-5.0,5.0,14136775.039610032,-0.5696261434388146
-10.0,5.0,-5.0,5.0,9994695.094803222,-0.5715897916884366
-10.0,5.0,-5.0,5.0,11043479.401266513,-0.5715897916884366
-10.0,5.0,-5.0,5.0,9994695.094803222,-0.5715897916884366
-10.0,5.0,-5.0,5.0,11391802.197522866,-0.5715897916884366
-10.0,5.0,-5.0,5.0,12657246.824553365,-0.5712773378977637
-10.0,5.0,-5.0,5.0,14873323.109442998,-0.568851393160129
-10.0,5.0,-5.0,5.0,16532230.563768368,-0.5672053789561255
-10.0,5.0,-5.0,5.0,13256853.747296533,-0.5705919165745965
-10.0,5.0,-5.0,10.0,13036466.97731098,-0.5707634293642302
-10.0,5.0,-5.0,10.0,15737487.827430885,-0.5678961520560313
-10.0,5.0,-5.0,10.0,13196852.082994428,-0.5705814575166626
-10.0,5.0,-5.0,10.0,10653132.091608975,-0.5715897916884366
-10.0,5.0,-5.0,10.0,9942490.933360543,-0.5715897916884366
-10.0,5.0,-5.0,10.0,15167325.581905134,-0.5684691532504556
-10.0,5.0,-5.0,10.0,10254265.516708298,-0.5715897916884366
-10.0,5.0,-5.0,10.0,10077597.141928708,-0.5715897916884366
-10.0,5.0,-5.0,10.0,9942490.933360543,-0.5715897916884366
-10.0,5.0,-5.0,10.0,11888644.000951346,-0.5715897916884366
-10.0,5.0,0.0,-10.0,13328561.278864376,-0.5705042286679488
-10.0,5.0,0.0,-10.0,12733407.204366356,-0.5711842624793017
-10.0,5.0,0.0,-10.0,14758493.236153033,-0.5689571222941567
-10.0,5.0,0.0,-10.0,9895979.006558495,-0.5717322972747096
-10.0,5.0,0.0,-10.0,9895979.006558495,-0.5717322972747096
-10.0,5.0,0.0,-10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,0.0,-10.0,16009750.31632281,-0.5676921362964357
-10.0,5.0,0.0,-10.0,15397747.030327559,-0.5683013096100888
-10.0,5.0,0.0,-10.0,12417650.36483897,-0.5715545234311495
-10.0,5.0,0.0,-10.0,13260275.238489136,-0.5705811301440404
-10.0,5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,5.0,0.0,-5.0,10624087.552652389,-0.5717322972747096
-10.0,5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,5.0,0.0,-5.0,14222522.356355818,-0.5696014282838425
-10.0,5.0,0.0,-5.0,10110610.469144613,-0.5717322972747096
-10.0,5.0,0.0,-5.0,9946765.68770013,-0.5717322972747096
-10.0,5.0,0.0,-5.0,13801548.860576598,-0.5700568109666778
-10.0,5.0,0.0,-5.0,11138953.774503227,-0.5717322972747096
-10.0,5.0,0.0,-5.0,14426948.086006494,-0.5693838901922791
-10.0,5.0,0.0,-5.0,10193096.645621585,-0.5717322972747096
-10.0,5.0,0.0,0.0,11041692.518710187,-0.5717322972747096
-10.0,5.0,0.0,0.0,14364456.302430611,-0.5694763445637918
-10.0,5.0,0.0,0.0,14258767.919424046,-0.5695888366746044
-10.0,5.0,0.0,0.0,12315506.193431567,-0.5717322972747096
-10.0,5.0,0.0,0.0,15996313.356935542,-0.5678127240457412
-10.0,5.0,0.0,0.0,10055759.108936831,-0.5717322972747096
-10.0,5.0,0.0,0.0,10797708.227485424,-0.5717322972747096
-10.0,5.0,0.0,0.0,13268886.965336611,-0.5706736557494568
-10.0,5.0,0.0,0.0,10146874.136156669,-0.5717322972747096
-10.0,5.0,0.0,0.0,11130462.718110316,-0.5717322972747096
-10.0,5.0,0.0,5.0,12799980.67626182,-0.5711828644004185
-10.0,5.0,0.0,5.0,10186662.730959406,-0.5717322972747096
-10.0,5.0,0.0,5.0,12662025.640341818,-0.5713429776706029
-10.0,5.0,0.0,5.0,12296643.004638623,-0.5717322972747096
-10.0,5.0,0.0,5.0,10486729.768012041,-0.5717322972747096
-10.0,5.0,0.0,5.0,9946765.68770013,-0.5717322972747096
-10.0,5.0,0.0,5.0,11257344.845337152,-0.5717322972747096
-10.0,5.0,0.0,5.0,16456841.523417026,-0.5673390168986439
-10.0,5.0,0.0,5.0,13635001.395726616,-0.5702398150285919
-10.0,5.0,0.0,5.0,14649596.211718485,-0.5691495462281243
-10.0,5.0,0.0,10.0,15573193.738764584,-0.5681248618421233
-10.0,5.0,0.0,10.0,11928673.728224158,-0.5717322972747096
-10.0,5.0,0.0,10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,0.0,10.0,16245410.321927758,-0.5674621792041377
-10.0,5.0,0.0,10.0,15597791.436274,-0.5681002419912703
-10.0,5.0,0.0,10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,0.0,10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,0.0,10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,0.0,10.0,13146099.495382344,-0.5707103462897326
-10.0,5.0,0.0,10.0,16372682.489471855,-0.5673390168986439
-10.0,5.0,5.0,-10.0,9957198.450970955,-0.5715897916884366
-10.0,5.0,5.0,-10.0,9791043.015051706,-0.5715897916884366
-10.0,5.0,5.0,-10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,-10.0,13725463.356942648,-0.5697653843054491
-10.0,5.0,5.0,-10.0,13621689.043567285,-0.5698797926827933
-10.0,5.0,5.0,-10.0,14499673.452641837,-0.5689314737688141
-10.0,5.0,5.0,-10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,-10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,-10.0,9791043.015051706,-0.5715897916884366
-10.0,5.0,5.0,-10.0,14348976.145947665,-0.5690911569896207
-10.0,5.0,5.0,-5.0,13481772.057982571,-0.5701098501426226
-10.0,5.0,5.0,-5.0,16285852.471976396,-0.5672053789561255
-10.0,5.0,5.0,-5.0,16285852.471976396,-0.5672053789561255
-10.0,5.0,5.0,-5.0,12457501.684360895,-0.571282345136408
-10.0,5.0,5.0,-5.0,16285852.471976396,-0.5672053789561255
-10.0,5.0,5.0,-5.0,9839938.305744283,-0.5715897916884366
-10.0,5.0,5.0,-5.0,12558906.41487078,-0.5711631494339118
-10.0,5.0,5.0,-5.0,11508805.56746474,-0.5715897916884366
-10.0,5.0,5.0,-5.0,13188195.387135044,-0.5704389644724811
-10.0,5.0,5.0,-5.0,13068401.716368716,-0.5705748197999441
-10.0,5.0,5.0,0.0,15736036.49262739,-0.5677699701792902
-10.0,5.0,5.0,0.0,10991229.778823808,-0.5715897916884366
-10.0,5.0,5.0,0.0,11249345.265124405,-0.5715897916884366
-10.0,5.0,5.0,0.0,10431488.839862563,-0.5715897916884366
-10.0,5.0,5.0,0.0,11321941.26710537,-0.5715897916884366
-10.0,5.0,5.0,0.0,15007443.998577964,-0.5685051653053769
-10.0,5.0,5.0,0.0,9856388.418866057,-0.5715897916884366
-10.0,5.0,5.0,0.0,12736383.957457919,-0.5709809174223205
-10.0,5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,5.0,5.0,0.0,16313155.036015587,-0.5672053789561255
-10.0,5.0,5.0,5.0,16285852.471976396,-0.5672053789561255
-10.0,5.0,5.0,5.0,12023567.306945154,-0.5715897916884366
-10.0,5.0,5.0,5.0,9839938.305744283,-0.5715897916884366
-10.0,5.0,5.0,5.0,16285852.471976396,-0.5672053789561255
-10.0,5.0,5.0,5.0,10656017.736415857,-0.5715897916884366
-10.0,5.0,5.0,5.0,13378620.745081455,-0.5702248772296524
-10.0,5.0,5.0,5.0,16179746.626284078,-0.5673082286247246
-10.0,5.0,5.0,5.0,11671181.80346647,-0.5715897916884366
-10.0,5.0,5.0,5.0,13285638.029477218,-0.570329129691231
-10.0,5.0,5.0,5.0,16267226.156008398,-0.5672233975240104
-10.0,5.0,5.0,10.0,12338269.900240526,-0.5713503398780923
-10.0,5.0,5.0,10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,10.0,9791043.015051706,-0.5715897916884366
-10.0,5.0,5.0,10.0,11583305.928623306,-0.5715897916884366
-10.0,5.0,5.0,10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,10.0,11239863.52868733,-0.5715897916884366
-10.0,5.0,5.0,10.0,9791043.015051706,-0.5715897916884366
-10.0,5.0,5.0,10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,10.0,16204700.032752018,-0.5672053789561255
-10.0,5.0,5.0,10.0,13449826.23123023,-0.5700706425812323
-10.0,5.0,10.0,-10.0,10679417.81710335,-0.5711721152844711
-10.0,5.0,10.0,-10.0,14230401.20705399,-0.5685711773213177
-10.0,5.0,10.0,-10.0,9633091.499911677,-0.5711721152844711
-10.0,5.0,10.0,-10.0,14970241.911949256,-0.567796560715133
-10.0,5.0,10.0,-10.0,13068241.704479124,-0.5698500889743898
-10.0,5.0,10.0,-10.0,9633091.499911677,-0.5711721152844711
-10.0,5.0,10.0,-10.0,9633091.499911677,-0.5711721152844711
-10.0,5.0,10.0,-10.0,15950052.6138964,-0.5668132962100015
-10.0,5.0,10.0,-10.0,15950052.6138964,-0.5668132962100015
-10.0,5.0,10.0,-10.0,9913984.946237415,-0.5711721152844711
-10.0,5.0,10.0,-5.0,11276136.617071178,-0.5711721152844711
-10.0,5.0,10.0,-5.0,14182991.854077796,-0.5686952390847985
-10.0,5.0,10.0,-5.0,9708364.3401845,-0.5711721152844711
-10.0,5.0,10.0,-5.0,9679728.556873176,-0.5711721152844711
-10.0,5.0,10.0,-5.0,13616644.990193376,-0.5693091548764533
-10.0,5.0,10.0,-5.0,13110164.023922,-0.5698743314350546
-10.0,5.0,10.0,-5.0,12611857.4951789,-0.5704463977166938
-10.0,5.0,10.0,-5.0,16027613.679891868,-0.5668132962100015
-10.0,5.0,10.0,-5.0,9679728.556873176,-0.5711721152844711
-10.0,5.0,10.0,-5.0,16027613.679891868,-0.5668132962100015
-10.0,5.0,10.0,0.0,9695418.919928934,-0.5711721152844711
-10.0,5.0,10.0,0.0,12642067.108219057,-0.5704350626803355
-10.0,5.0,10.0,0.0,9695418.919928934,-0.5711721152844711
-10.0,5.0,10.0,0.0,15080945.542017823,-0.5677827764163135
-10.0,5.0,10.0,0.0,15310511.581431048,-0.5675498871108979
-10.0,5.0,10.0,0.0,16053707.978369258,-0.5668132962100015
-10.0,5.0,10.0,0.0,13733503.085159391,-0.5692053400299698
-10.0,5.0,10.0,0.0,10568798.7116561,-0.5711721152844711
-10.0,5.0,10.0,0.0,16053707.978369258,-0.5668132962100015
-10.0,5.0,10.0,0.0,10876634.885969415,-0.5711721152844711
-10.0,5.0,10.0,5.0,12397700.221907454,-0.5706974040563889
-10.0,5.0,10.0,5.0,16027613.679891868,-0.5668132962100015
-10.0,5.0,10.0,5.0,11284031.41009882,-0.5711721152844711
-10.0,5.0,10.0,5.0,12814405.017491747,-0.5702118850043292
-10.0,5.0,10.0,5.0,13604931.663821746,-0.5693220481672336
-10.0,5.0,10.0,5.0,10622923.816386502,-0.5711721152844711
-10.0,5.0,10.0,5.0,12360187.28786065,-0.5707417012666248
-10.0,5.0,10.0,5.0,16027613.679891868,-0.5668132962100015
-10.0,5.0,10.0,5.0,13956889.621859793,-0.5689381733238137
-10.0,5.0,10.0,5.0,14502943.50318496,-0.5683562839341599
-10.0,5.0,10.0,10.0,13696641.964345992,-0.5691486421089798
-10.0,5.0,10.0,10.0,9633091.499911677,-0.5711721152844711
-10.0,5.0,10.0,10.0,11216313.410136469,-0.5711721152844711
-10.0,5.0,10.0,10.0,12923052.175454333,-0.5700156974008552
-10.0,5.0,10.0,10.0,10568269.51799896,-0.5711721152844711
-10.0,5.0,10.0,10.0,11260034.983581122,-0.5711721152844711
-10.0,5.0,10.0,10.0,15950052.6138964,-0.5668132962100015
-10.0,5.0,10.0,10.0,12687092.217169272,-0.5702878054841395
-10.0,5.0,10.0,10.0,10700933.817479292,-0.5711721152844711
-10.0,5.0,10.0,10.0,14675077.438906724,-0.5681021165488612
-10.0,10.0,-10.0,-10.0,13236031.423709583,-0.5700286880183099
-10.0,10.0,-10.0,-10.0,13836967.493416656,-0.5693650360525019
-10.0,10.0,-10.0,-10.0,12679364.595493227,-0.5706636032269575
-10.0,10.0,-10.0,-10.0,14879359.201768734,-0.5682627232704129
-10.0,10.0,-10.0,-10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,-10.0,11576215.370597567,-0.5711721152844711
-10.0,10.0,-10.0,-10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,-10.0,12537963.966162443,-0.5708281209167463
-10.0,10.0,-10.0,-10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,-10.0,12728326.906613324,-0.5706069428043189
-10.0,10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,-5.0,11922282.048182115,-0.5711721152844711
-10.0,10.0,-10.0,-5.0,13369490.668363556,-0.5699593241679362
-10.0,10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,-5.0,9931172.724136736,-0.5711721152844711
-10.0,10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,-5.0,15727156.207516866,-0.5674909868149046
-10.0,10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,-5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,-5.0,15560460.35999564,-0.5676561472463988
-10.0,10.0,-10.0,0.0,11018066.21844292,-0.5711721152844711
-10.0,10.0,-10.0,0.0,13818498.084465303,-0.5694927245455765
-10.0,10.0,-10.0,0.0,15614622.972702615,-0.5676302156401591
-10.0,10.0,-10.0,0.0,9949056.499900237,-0.5711721152844711
-10.0,10.0,-10.0,0.0,13186304.712411739,-0.570190890052372
-10.0,10.0,-10.0,0.0,9949056.499900237,-0.5711721152844711
-10.0,10.0,-10.0,0.0,12950456.767501857,-0.5704576817300098
-10.0,10.0,-10.0,0.0,12131822.478065884,-0.5711721152844711
-10.0,10.0,-10.0,0.0,14809945.56235053,-0.5684439020714085
-10.0,10.0,-10.0,0.0,12709440.025465343,-0.5707340500409658
-10.0,10.0,-10.0,5.0,16425036.787804116,-0.5668132962100015
-10.0,10.0,-10.0,5.0,12793482.261235379,-0.5706107882238882
-10.0,10.0,-10.0,5.0,10377791.111442339,-0.5711721152844711
-10.0,10.0,-10.0,5.0,15178640.55717624,-0.5680394484975593
-10.0,10.0,-10.0,5.0,12003036.789776731,-0.5711721152844711
-10.0,10.0,-10.0,5.0,13908476.66607717,-0.5693682410438112
-10.0,10.0,-10.0,5.0,16297939.935100164,-0.5669351047371622
-10.0,10.0,-10.0,5.0,11772582.297257913,-0.5711721152844711
-10.0,10.0,-10.0,5.0,11402524.106926592,-0.5711721152844711
-10.0,10.0,-10.0,5.0,9931172.724136736,-0.5711721152844711
-10.0,10.0,-10.0,10.0,16337087.25064664,-0.5668132962100015
-10.0,10.0,-10.0,10.0,14622356.501870114,-0.5685290587394997
-10.0,10.0,-10.0,10.0,12741202.42174521,-0.5705920696374535
-10.0,10.0,-10.0,10.0,9925546.506036837,-0.5711721152844711
-10.0,10.0,-10.0,10.0,16337087.25064664,-0.5668132962100015
-10.0,10.0,-10.0,10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,10.0,14510638.659988392,-0.5686459142686642
-10.0,10.0,-10.0,10.0,9878016.10398683,-0.5711721152844711
-10.0,10.0,-10.0,10.0,16337087.25064664,-0.5668132962100015
-10.0,10.0,-5.0,-10.0,9889013.348974206,-0.5715897916884366
-10.0,10.0,-5.0,-10.0,16357361.762583066,-0.5672053789561255
-10.0,10.0,-5.0,-10.0,14624944.422623945,-0.5689466405722852
-10.0,10.0,-5.0,-10.0,12809892.96853991,-0.5709435117816226
-10.0,10.0,-5.0,-10.0,11306394.35023221,-0.5715897916884366
-10.0,10.0,-5.0,-10.0,11754410.225276168,-0.5715897916884366
-10.0,10.0,-5.0,-10.0,16357361.762583066,-0.5672053789561255
-10.0,10.0,-5.0,-10.0,9889013.348974206,-0.5715897916884366
-10.0,10.0,-5.0,-10.0,12851328.669720575,-0.5708956650472606
-10.0,10.0,-5.0,-10.0,9889013.348974206,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,10756807.016975613,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,9941217.510416884,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,16443782.03701102,-0.5672053789561255
-10.0,10.0,-5.0,-5.0,13428224.490008842,-0.5703199094659893
-10.0,10.0,-5.0,-5.0,12174876.147237718,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,13336105.495310592,-0.5704228908675648
-10.0,10.0,-5.0,-5.0,11716737.146872504,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,14150085.640005294,-0.5695305071160774
-10.0,10.0,-5.0,-5.0,9974979.794699503,-0.5715897916884366
-10.0,10.0,-5.0,-5.0,12421033.823806388,-0.5714751460462737
-10.0,10.0,-5.0,0.0,10689547.691452228,-0.5715897916884366
-10.0,10.0,-5.0,0.0,15657596.361612277,-0.5680010853731698
-10.0,10.0,-5.0,0.0,12645705.163378118,-0.5712377775565606
-10.0,10.0,-5.0,0.0,16012830.606939144,-0.5676506784131452
-10.0,10.0,-5.0,0.0,12242413.363048863,-0.5715897916884366
-10.0,10.0,-5.0,0.0,15703373.136726547,-0.567955601586445
-10.0,10.0,-5.0,0.0,13364062.547843589,-0.5704179803256173
-10.0,10.0,-5.0,0.0,13896715.348803356,-0.5698307864103572
-10.0,10.0,-5.0,0.0,15400367.590119246,-0.5682585193335004
-10.0,10.0,-5.0,0.0,14633848.694778537,-0.5690450567715954
-10.0,10.0,-5.0,5.0,16443782.03701102,-0.5672053789561255
-10.0,10.0,-5.0,5.0,14053319.347841075,-0.5696345712038595
-10.0,10.0,-5.0,5.0,16443782.03701102,-0.5672053789561255
-10.0,10.0,-5.0,5.0,16443782.03701102,-0.5672053789561255
-10.0,10.0,-5.0,5.0,10768600.683439488,-0.5715897916884366
-10.0,10.0,-5.0,5.0,14241241.892032344,-0.5694329571015232
-10.0,10.0,-5.0,5.0,9941217.510416884,-0.5715897916884366
-10.0,10.0,-5.0,5.0,14039078.635674518,-0.5696499306514317
-10.0,10.0,-5.0,5.0,13273259.917338502,-0.5704934493051784
-10.0,10.0,-5.0,5.0,13073717.977436004,-0.5707191306936112
-10.0,10.0,-5.0,10.0,13718050.808382992,-0.5699199209185505
-10.0,10.0,-5.0,10.0,12491227.253748007,-0.5713151684929291
-10.0,10.0,-5.0,10.0,16357361.762583066,-0.5672053789561255
-10.0,10.0,-5.0,10.0,11555950.970667576,-0.5715897916884366
-10.0,10.0,-5.0,10.0,14937896.099582998,-0.5686211673873032
-10.0,10.0,-5.0,10.0,13704301.734661585,-0.5699350383568067
-10.0,10.0,-5.0,10.0,16357361.762583066,-0.5672053789561255
-10.0,10.0,-5.0,10.0,16357361.762583066,-0.5672053789561255
-10.0,10.0,-5.0,10.0,9889013.348974206,-0.5715897916884366
-10.0,10.0,-5.0,10.0,9956184.425093323,-0.5715897916884366
-10.0,10.0,0.0,-10.0,12503656.985201787,-0.571373186724193
-10.0,10.0,0.0,-10.0,10551525.909938447,-0.5717322972747096
-10.0,10.0,0.0,-10.0,11480898.481406238,-0.5717322972747096
-10.0,10.0,0.0,-10.0,15251136.339468276,-0.5683658106594247
-10.0,10.0,0.0,-10.0,14029962.384079328,-0.569648435313816
-10.0,10.0,0.0,-10.0,10806372.604750928,-0.5717322972747096
-10.0,10.0,0.0,-10.0,12745494.73828151,-0.5710899702103903
-10.0,10.0,0.0,-10.0,11616543.429957706,-0.5717322972747096
-10.0,10.0,0.0,-10.0,16284233.962714506,-0.5673390168986439
-10.0,10.0,0.0,-10.0,14420419.544322258,-0.5692296190718544
-10.0,10.0,0.0,-5.0,11614459.35734944,-0.5717322972747096
-10.0,10.0,0.0,-5.0,16136742.517536903,-0.5675637752528744
-10.0,10.0,0.0,-5.0,13529764.95023484,-0.5702752885684541
-10.0,10.0,0.0,-5.0,9893288.103313792,-0.5717322972747096
-10.0,10.0,0.0,-5.0,12234837.63067887,-0.5717322972747096
-10.0,10.0,0.0,-5.0,12959475.72800371,-0.5709192605056077
-10.0,10.0,0.0,-5.0,11890110.045815706,-0.5717322972747096
-10.0,10.0,0.0,-5.0,9893288.103313792,-0.5717322972747096
-10.0,10.0,0.0,-5.0,15109937.778169047,-0.5685899263544704
-10.0,10.0,0.0,-5.0,12387889.076905655,-0.5715857771335915
-10.0,10.0,0.0,0.0,16396707.085992364,-0.5673390168986439
-10.0,10.0,0.0,0.0,16396707.085992364,-0.5673390168986439
-10.0,10.0,0.0,0.0,14709275.974983219,-0.5690309432235833
-10.0,10.0,0.0,0.0,10999683.352078194,-0.5717322972747096
-10.0,10.0,0.0,0.0,11784679.349222694,-0.5717322972747096
-10.0,10.0,0.0,0.0,12879739.545311105,-0.5710365406078014
-10.0,10.0,0.0,0.0,14385650.351281771,-0.5693717312166946
-10.0,10.0,0.0,0.0,16396707.085992364,-0.5673390168986439
-10.0,10.0,0.0,0.0,9910374.547386948,-0.5717322972747096
-10.0,10.0,0.0,0.0,14875817.540252842,-0.5688577334924219
-10.0,10.0,0.0,5.0,12523973.83043182,-0.5714251294681911
-10.0,10.0,0.0,5.0,15088683.55529904,-0.5686117071027552
-10.0,10.0,0.0,5.0,9893288.103313792,-0.5717322972747096
-10.0,10.0,0.0,5.0,11627417.130179333,-0.5717322972747096
-10.0,10.0,0.0,5.0,14986113.892770244,-0.5687171390491254
-10.0,10.0,0.0,5.0,12488366.827385483,-0.5714670400939793
-10.0,10.0,0.0,5.0,13532671.274536429,-0.5702720579591196
-10.0,10.0,0.0,5.0,9893288.103313792,-0.5717322972747096
-10.0,10.0,0.0,5.0,11641043.484921139,-0.5717322972747096
-10.0,10.0,0.0,5.0,15570114.796774838,-0.5681238331048702
-10.0,10.0,0.0,10.0,11136235.39896726,-0.5717322972747096
-10.0,10.0,0.0,10.0,14627894.22003799,-0.5690104885617213
-10.0,10.0,0.0,10.0,11426720.418168675,-0.5717322972747096
-10.0,10.0,0.0,10.0,11850457.05537829,-0.5717322972747096
-10.0,10.0,0.0,10.0,11378060.535080034,-0.5717322972747096
-10.0,10.0,0.0,10.0,16284233.962714506,-0.5673390168986439
-10.0,10.0,0.0,10.0,12023155.624578632,-0.5717322972747096
-10.0,10.0,0.0,10.0,9842501.422172157,-0.5717322972747096
-10.0,10.0,0.0,10.0,11031592.33224507,-0.5717322972747096
-10.0,10.0,0.0,10.0,16284233.962714506,-0.5673390168986439
-10.0,10.0,5.0,-10.0,15046580.253261814,-0.5682774622755045
-10.0,10.0,5.0,-10.0,13981580.087921787,-0.5694026729353596
-10.0,10.0,5.0,-10.0,11172122.931015212,-0.5715897916884366
-10.0,10.0,5.0,-10.0,12764159.03008316,-0.5707692302999962
-10.0,10.0,5.0,-10.0,10998126.896677777,-0.5715897916884366
-10.0,10.0,5.0,-10.0,9737565.430665368,-0.5715897916884366
-10.0,10.0,5.0,-10.0,11352110.066819027,-0.5715897916884366
-10.0,10.0,5.0,-10.0,9737565.430665368,-0.5715897916884366
-10.0,10.0,5.0,-10.0,16116251.50599467,-0.5672053789561255
-10.0,10.0,5.0,-10.0,9737565.430665368,-0.5715897916884366
-10.0,10.0,5.0,-5.0,13071182.913932664,-0.5704905679719288
-10.0,10.0,5.0,-5.0,12087720.529942231,-0.5715897916884366
-10.0,10.0,5.0,-5.0,14730385.308288772,-0.5686823668882386
-10.0,10.0,5.0,-5.0,12606387.3464133,-0.5710272456122353
-10.0,10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,10.0,5.0,-5.0,11322150.72468364,-0.5715897916884366
-10.0,10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,10.0,5.0,-5.0,9786460.721357945,-0.5715897916884366
-10.0,10.0,5.0,-5.0,16197403.945219047,-0.5672053789561255
-10.0,10.0,5.0,-5.0,15477578.688044954,-0.5679170854314564
-10.0,10.0,5.0,0.0,13009377.852878287,-0.5705861014006999
-10.0,10.0,5.0,0.0,11021972.38719931,-0.5715897916884366
-10.0,10.0,5.0,0.0,11572849.659046479,-0.5715897916884366
-10.0,10.0,5.0,0.0,10737849.511314565,-0.5715897916884366
-10.0,10.0,5.0,0.0,13422384.49247671,-0.5701195599759522
-10.0,10.0,5.0,0.0,9802910.83447972,-0.5715897916884366
-10.0,10.0,5.0,0.0,11764299.670267358,-0.5715897916884366
-10.0,10.0,5.0,0.0,9802910.83447972,-0.5715897916884366
-10.0,10.0,5.0,0.0,14240278.418164365,-0.5692257555107227
-10.0,10.0,5.0,0.0,12047471.85435054,-0.5715897916884366
-10.0,10.0,5.0,5.0,13734612.685010714,-0.5697483848502505
-10.0,10.0,5.0,5.0,15205023.598171271,-0.5681929926270185
-10.0,10.0,5.0,5.0,16059214.100163218,-0.5673401593719222
-10.0,10.0,5.0,5.0,12311691.976425659,-0.5713750991067625
-10.0,10.0,5.0,5.0,13133041.912411558,-0.5704202132624705
-10.0,10.0,5.0,5.0,11930705.763351096,-0.5715897916884366
-10.0,10.0,5.0,5.0,13217459.544115923,-0.5703245968227365
-10.0,10.0,5.0,5.0,9786460.721357945,-0.5715897916884366
-10.0,10.0,5.0,5.0,10232639.170070427,-0.5715897916884366
-10.0,10.0,5.0,5.0,14366334.03482864,-0.5690657160792923
-10.0,10.0,5.0,10.0,16116251.50599467,-0.5672053789561255
-10.0,10.0,5.0,10.0,13309407.732528599,-0.5701458966151939
-10.0,10.0,5.0,10.0,10707896.534396257,-0.5715897916884366
-10.0,10.0,5.0,10.0,10662250.302290663,-0.5715897916884366
-10.0,10.0,5.0,10.0,11771548.803191807,-0.5715897916884366
-10.0,10.0,5.0,10.0,9737565.430665368,-0.5715897916884366
-10.0,10.0,5.0,10.0,13404290.444773369,-0.5700393676536661
-10.0,10.0,5.0,10.0,12263168.492352469,-0.5713595565468295
-10.0,10.0,5.0,10.0,9737565.430665368,-0.5715897916884366
-10.0,10.0,5.0,10.0,16116251.50599467,-0.5672053789561255
-10.0,10.0,10.0,-10.0,11737009.506440982,-0.5711721152844711
-10.0,10.0,10.0,-10.0,10856638.447234081,-0.5711721152844711
-10.0,10.0,10.0,-10.0,9659841.792890156,-0.5711721152844711
-10.0,10.0,10.0,-10.0,15861604.087139051,-0.5668132962100015
-10.0,10.0,10.0,-10.0,15537097.329154551,-0.5671356435425585
-10.0,10.0,10.0,-10.0,9579613.91552534,-0.5711721152844711
-10.0,10.0,10.0,-10.0,9579613.91552534,-0.5711721152844711
-10.0,10.0,10.0,-10.0,10142797.172107415,-0.5711721152844711
-10.0,10.0,10.0,-10.0,11711132.087337926,-0.5711721152844711
-10.0,10.0,10.0,-10.0,15466996.96176671,-0.567205933581294
-10.0,10.0,10.0,-5.0,15939165.15313452,-0.5668132962100015
-10.0,10.0,10.0,-5.0,9626250.972486839,-0.5711721152844711
-10.0,10.0,10.0,-5.0,15815368.60580369,-0.5669350793217056
-10.0,10.0,10.0,-5.0,9919738.206342166,-0.5711721152844711
-10.0,10.0,10.0,-5.0,9626250.972486839,-0.5711721152844711
-10.0,10.0,10.0,-5.0,10638486.682795027,-0.5711721152844711
-10.0,10.0,10.0,-5.0,10051289.720067956,-0.5711721152844711
-10.0,10.0,10.0,-5.0,12681628.792738207,-0.5702837687257998
-10.0,10.0,10.0,-5.0,15939165.15313452,-0.5668132962100015
-10.0,10.0,10.0,-5.0,13338656.852925295,-0.5695347999095561
-10.0,10.0,10.0,0.0,11793116.615455043,-0.5711721152844711
-10.0,10.0,10.0,0.0,12854603.561112296,-0.570107949525294
-10.0,10.0,10.0,0.0,15965259.45161191,-0.5668132962100015
-10.0,10.0,10.0,0.0,15567235.85081125,-0.5672067317750117
-10.0,10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,10.0,10.0,0.0,11560524.256687831,-0.5711721152844711
-10.0,10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,10.0,10.0,0.0,11914629.745783076,-0.5711721152844711
-10.0,10.0,10.0,0.0,9641941.335542597,-0.5711721152844711
-10.0,10.0,10.0,5.0,11287782.713352252,-0.5711721152844711
-10.0,10.0,10.0,5.0,15939165.15313452,-0.5668132962100015
-10.0,10.0,10.0,5.0,12879456.181392305,-0.5700552932188122
-10.0,10.0,10.0,5.0,9626250.972486839,-0.5711721152844711
-10.0,10.0,10.0,5.0,10014960.394707981,-0.5711721152844711
-10.0,10.0,10.0,5.0,14374496.838409383,-0.5684074624333
-10.0,10.0,10.0,5.0,9626250.972486839,-0.5711721152844711
-10.0,10.0,10.0,5.0,13921468.009832,-0.5688929853346449
-10.0,10.0,10.0,5.0,13542888.548966836,-0.5693075673426384
-10.0,10.0,10.0,5.0,9626250.972486839,-0.5711721152844711
-10.0,10.0,10.0,10.0,14596603.925888717,-0.5680990437249573
-10.0,10.0,10.0,10.0,9579613.91552534,-0.5711721152844711
-10.0,10.0,10.0,10.0,15861604.087139051,-0.5668132962100015
-10.0,10.0,10.0,10.0,9579613.91552534,-0.5711721152844711
-10.0,10.0,10.0,10.0,15149911.316822993,-0.5675268670763085
-10.0,10.0,10.0,10.0,15861604.087139051,-0.5668132962100015
-10.0,10.0,10.0,10.0,10818469.63861761,-0.5711721152844711
-10.0,10.0,10.0,10.0,9834529.18087613,-0.5711721152844711
-10.0,10.0,10.0,10.0,10541585.466861734,-0.5711721152844711
-10.0,10.0,10.0,10.0,11749316.563449316,-0.5711721152844711
-5.0,-10.0,-10.0,-10.0,9896898.310442492,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,16270086.336791677,-0.5320595509148972
-5.0,-10.0,-10.0,-10.0,10177951.090271177,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,9896898.310442492,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,14058502.621350521,-0.5339211212645719
-5.0,-10.0,-10.0,-10.0,9896898.310442492,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,9896898.310442492,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,12911588.783588847,-0.5349739629237158
-5.0,-10.0,-10.0,-10.0,10672868.432184441,-0.5355939567578538
-5.0,-10.0,-10.0,-10.0,13529125.298136612,-0.5343988098030541
-5.0,-10.0,-10.0,-5.0,9950236.939885594,-0.5355939567578538
-5.0,-10.0,-10.0,-5.0,10744710.710736334,-0.5355939567578538
-5.0,-10.0,-10.0,-5.0,12996127.514879566,-0.5349598754037168
-5.0,-10.0,-10.0,-5.0,15434531.163263677,-0.5328080701762665
-5.0,-10.0,-10.0,-5.0,14297265.078762949,-0.533777516504687
-5.0,-10.0,-10.0,-5.0,16014464.670778733,-0.5323341156347978
-5.0,-10.0,-10.0,-5.0,16457798.674507637,-0.5319803734360491
-5.0,-10.0,-10.0,-5.0,15296565.117446244,-0.5329227766931369
-5.0,-10.0,-10.0,-5.0,9950236.939885594,-0.5355939567578538
-5.0,-10.0,-10.0,-5.0,13874862.415325526,-0.5341522436844627
-5.0,-10.0,-10.0,0.0,10947641.637119308,-0.5355939567578538
-5.0,-10.0,-10.0,0.0,9968181.950042423,-0.5355939567578538
-5.0,-10.0,-10.0,0.0,9968181.950042423,-0.5355939567578538
-5.0,-10.0,-10.0,0.0,13481047.69187254,-0.5345316009590049
-5.0,-10.0,-10.0,0.0,9968181.950042423,-0.5355939567578538
-5.0,-10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,-10.0,-10.0,0.0,12796553.640169937,-0.5351708709901253
-5.0,-10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,-10.0,-10.0,0.0,9968181.950042423,-0.5355939567578538
-5.0,-10.0,-10.0,0.0,16307213.397697441,-0.5321230846643645
-5.0,-10.0,-10.0,5.0,16457798.674507637,-0.5319803734360491
-5.0,-10.0,-10.0,5.0,15296434.809567181,-0.5329228853968799
-5.0,-10.0,-10.0,5.0,12210196.590732513,-0.5355939567578538
-5.0,-10.0,-10.0,5.0,16457798.674507637,-0.5319803734360491
-5.0,-10.0,-10.0,5.0,12856593.384688942,-0.535091827930331
-5.0,-10.0,-10.0,5.0,12710030.087327227,-0.5352315175823207
-5.0,-10.0,-10.0,5.0,14958349.75411514,-0.5332072752352596
-5.0,-10.0,-10.0,5.0,10627940.143464733,-0.5355939567578538
-5.0,-10.0,-10.0,5.0,15962886.735835178,-0.5323757437265847
-5.0,-10.0,-10.0,5.0,9950236.939885594,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,11240374.401002996,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,10588085.30829211,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,9896898.310442492,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,15566812.191593524,-0.5326298619399787
-5.0,-10.0,-10.0,10.0,9994882.968541075,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,14360246.635544868,-0.5336548080956962
-5.0,-10.0,-10.0,10.0,13246942.172886193,-0.5346591487971668
-5.0,-10.0,-10.0,10.0,16369567.54530871,-0.5319803734360491
-5.0,-10.0,-10.0,10.0,11358565.926259067,-0.5355939567578538
-5.0,-10.0,-10.0,10.0,16369567.54530871,-0.5319803734360491
-5.0,-10.0,-5.0,-10.0,9907705.180065056,-0.536101344825638
-5.0,-10.0,-5.0,-10.0,12880572.521583403,-0.5355192464610485
-5.0,-10.0,-5.0,-10.0,12712180.083804924,-0.5356811727861128
-5.0,-10.0,-5.0,-10.0,11058694.645885788,-0.536101344825638
-5.0,-10.0,-5.0,-10.0,12822944.150996814,-0.5355745104941264
-5.0,-10.0,-5.0,-10.0,16389549.879298415,-0.5324557589843787
-5.0,-10.0,-5.0,-10.0,14045982.397695567,-0.5344392917734295
-5.0,-10.0,-5.0,-10.0,12219638.314976543,-0.536101344825638
-5.0,-10.0,-5.0,-10.0,9976629.234045856,-0.536101344825638
-5.0,-10.0,-5.0,-10.0,15622912.57803548,-0.5330798207439165
-5.0,-10.0,-5.0,-5.0,10675128.078809377,-0.536101344825638
-5.0,-10.0,-5.0,-5.0,10558904.191019747,-0.536101344825638
-5.0,-10.0,-5.0,-5.0,16415609.120028589,-0.5325040560052791
-5.0,-10.0,-5.0,-5.0,16030534.242677994,-0.5328139305879364
-5.0,-10.0,-5.0,-5.0,16476245.36219337,-0.5324557589843787
-5.0,-10.0,-5.0,-5.0,13590872.25493081,-0.5349186601247193
-5.0,-10.0,-5.0,-5.0,12063436.183238508,-0.536101344825638
-5.0,-10.0,-5.0,-5.0,12153214.55750818,-0.536101344825638
-5.0,-10.0,-5.0,-5.0,11136630.238121439,-0.536101344825638
-5.0,-10.0,-5.0,-5.0,14832561.971289571,-0.5338150380291707
-5.0,-10.0,-5.0,0.0,9977710.361280298,-0.536101344825638
-5.0,-10.0,-5.0,0.0,11067720.32474178,-0.536101344825638
-5.0,-10.0,-5.0,0.0,16505412.803077107,-0.5324557589843787
-5.0,-10.0,-5.0,0.0,12748457.126519658,-0.5357326040329959
-5.0,-10.0,-5.0,0.0,11911016.109317694,-0.536101344825638
-5.0,-10.0,-5.0,0.0,9977710.361280298,-0.536101344825638
-5.0,-10.0,-5.0,0.0,16505412.803077107,-0.5324557589843787
-5.0,-10.0,-5.0,0.0,15150058.046364553,-0.5335666784019588
-5.0,-10.0,-5.0,0.0,10200465.079722013,-0.536101344825638
-5.0,-10.0,-5.0,0.0,15847002.468347646,-0.5329865337377372
-5.0,-10.0,-5.0,5.0,15017712.702871976,-0.5336564531520721
-5.0,-10.0,-5.0,5.0,11165153.411347149,-0.536101344825638
-5.0,-10.0,-5.0,5.0,16476245.36219337,-0.5324557589843787
-5.0,-10.0,-5.0,5.0,9960087.19143391,-0.536101344825638
-5.0,-10.0,-5.0,5.0,9960087.19143391,-0.536101344825638
-5.0,-10.0,-5.0,5.0,15445688.439606054,-0.5332954040513869
-5.0,-10.0,-5.0,5.0,13830619.507449208,-0.5346998709459765
-5.0,-10.0,-5.0,5.0,10500781.82630304,-0.536101344825638
-5.0,-10.0,-5.0,5.0,16476245.36219337,-0.5324557589843787
-5.0,-10.0,-5.0,5.0,16476245.36219337,-0.5324557589843787
-5.0,-10.0,-5.0,10.0,12867011.558398936,-0.5355322344495504
-5.0,-10.0,-5.0,10.0,14356416.569282174,-0.5341629583287367
-5.0,-10.0,-5.0,10.0,10684046.274636796,-0.536101344825638
-5.0,-10.0,-5.0,10.0,15329557.111325994,-0.5333246909663885
-5.0,-10.0,-5.0,10.0,15257757.203826265,-0.5333851574528461
-5.0,-10.0,-5.0,10.0,15685508.399000209,-0.533028016907185
-5.0,-10.0,-5.0,10.0,9907705.180065056,-0.536101344825638
-5.0,-10.0,-5.0,10.0,10398851.59215603,-0.536101344825638
-5.0,-10.0,-5.0,10.0,13840832.532909216,-0.5346244191759709
-5.0,-10.0,-5.0,10.0,16389549.879298415,-0.5324557589843787
-5.0,-10.0,0.0,-10.0,13605891.347011838,-0.5349496677084282
-5.0,-10.0,0.0,-10.0,14573950.022041086,-0.5340796900772276
-5.0,-10.0,0.0,-10.0,13102404.178923074,-0.5354205658050964
-5.0,-10.0,0.0,-10.0,16315784.953782007,-0.53261769071182
-5.0,-10.0,0.0,-10.0,15900014.014283076,-0.5329556181975523
-5.0,-10.0,0.0,-10.0,9860771.93693022,-0.5362743459565702
-5.0,-10.0,0.0,-10.0,16315784.953782007,-0.53261769071182
-5.0,-10.0,0.0,-10.0,13186888.638681196,-0.5353406170233634
-5.0,-10.0,0.0,-10.0,16315784.953782007,-0.53261769071182
-5.0,-10.0,0.0,-10.0,14850278.434884198,-0.5338393159342095
-5.0,-10.0,0.0,-5.0,15650279.096399203,-0.5332288158389447
-5.0,-10.0,0.0,-5.0,15494922.79428507,-0.5333581524762541
-5.0,-10.0,0.0,-5.0,14218083.126744397,-0.5344597304789839
-5.0,-10.0,0.0,-5.0,15070740.406690016,-0.5337163099086435
-5.0,-10.0,0.0,-5.0,12382336.311035585,-0.5361805568780951
-5.0,-10.0,0.0,-5.0,11886875.01272252,-0.5362743459565702
-5.0,-10.0,0.0,-5.0,12439788.725510856,-0.536123947964246
-5.0,-10.0,0.0,-5.0,9911727.262976887,-0.5362743459565702
-5.0,-10.0,0.0,-5.0,10609051.653542168,-0.5362743459565702
-5.0,-10.0,0.0,-5.0,15562895.349508721,-0.5333014451754198
-5.0,-10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,-10.0,0.0,0.0,11572548.385029852,-0.5362743459565702
-5.0,-10.0,0.0,0.0,14912708.816863324,-0.5338738510269473
-5.0,-10.0,0.0,0.0,10103449.416184759,-0.5362743459565702
-5.0,-10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,-10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,-10.0,0.0,0.0,11593258.074192539,-0.5362743459565702
-5.0,-10.0,0.0,0.0,15980520.6545016,-0.5329796202720881
-5.0,-10.0,0.0,0.0,13011625.44869346,-0.5355921481542668
-5.0,-10.0,0.0,0.0,16428607.272150612,-0.53261769071182
-5.0,-10.0,0.0,5.0,10434509.946036963,-0.5362743459565702
-5.0,-10.0,0.0,5.0,16400205.276118921,-0.53261769071182
-5.0,-10.0,0.0,5.0,11420858.627744576,-0.5362743459565702
-5.0,-10.0,0.0,5.0,16070816.977529474,-0.5328834761360737
-5.0,-10.0,0.0,5.0,10022123.765067615,-0.5362743459565702
-5.0,-10.0,0.0,5.0,16400205.276118921,-0.53261769071182
-5.0,-10.0,0.0,5.0,9911727.262976887,-0.5362743459565702
-5.0,-10.0,0.0,5.0,16400205.276118921,-0.53261769071182
-5.0,-10.0,0.0,5.0,9911727.262976887,-0.5362743459565702
-5.0,-10.0,0.0,5.0,16400205.276118921,-0.53261769071182
-5.0,-10.0,0.0,10.0,13090734.60257503,-0.5354316385142808
-5.0,-10.0,0.0,10.0,16148963.901171515,-0.5327524934719594
-5.0,-10.0,0.0,10.0,12817059.634110648,-0.5356933204300194
-5.0,-10.0,0.0,10.0,11981274.191949718,-0.5362743459565702
-5.0,-10.0,0.0,10.0,16315784.953782007,-0.53261769071182
-5.0,-10.0,0.0,10.0,13395607.198181543,-0.5351447308807831
-5.0,-10.0,0.0,10.0,13545188.668816473,-0.5350057439250469
-5.0,-10.0,0.0,10.0,14116194.565430818,-0.5344855004296711
-5.0,-10.0,0.0,10.0,12234419.708979374,-0.536264367191832
-5.0,-10.0,0.0,10.0,10162587.809104564,-0.5362743459565702
-5.0,-10.0,5.0,-10.0,10458768.511436943,-0.536101344825638
-5.0,-10.0,5.0,-10.0,11682577.288834278,-0.536101344825638
-5.0,-10.0,5.0,-10.0,15174413.775813462,-0.5332620830299655
-5.0,-10.0,5.0,-10.0,11890065.730396701,-0.536101344825638
-5.0,-10.0,5.0,-10.0,14603252.631083293,-0.5337537773509865
-5.0,-10.0,5.0,-10.0,10921580.950599538,-0.536101344825638
-5.0,-10.0,5.0,-10.0,9755361.03505509,-0.536101344825638
-5.0,-10.0,5.0,-10.0,16147092.981423236,-0.5324557589843787
-5.0,-10.0,5.0,-10.0,16112452.27309763,-0.5324838406195006
-5.0,-10.0,5.0,-10.0,9755361.03505509,-0.536101344825638
-5.0,-10.0,5.0,-5.0,9804414.594696103,-0.536101344825638
-5.0,-10.0,5.0,-5.0,10387129.77749424,-0.536101344825638
-5.0,-10.0,5.0,-5.0,12657382.850596575,-0.535606418516192
-5.0,-10.0,5.0,-5.0,9804414.594696103,-0.536101344825638
-5.0,-10.0,5.0,-5.0,15843035.380360482,-0.5327692066916975
-5.0,-10.0,5.0,-5.0,14119329.99038276,-0.5342452465168812
-5.0,-10.0,5.0,-5.0,12056805.04445945,-0.536101344825638
-5.0,-10.0,5.0,-5.0,16228491.207370067,-0.5324557589843787
-5.0,-10.0,5.0,-5.0,14859522.161520103,-0.5335957392484145
-5.0,-10.0,5.0,-5.0,15697928.741076495,-0.5328886881788636
-5.0,-10.0,5.0,0.0,9820917.955115695,-0.536101344825638
-5.0,-10.0,5.0,0.0,13904559.226338042,-0.5344596455016999
-5.0,-10.0,5.0,0.0,13250743.332783192,-0.5350615130988774
-5.0,-10.0,5.0,0.0,9820917.955115695,-0.536101344825638
-5.0,-10.0,5.0,0.0,16255876.462795911,-0.5324557589843787
-5.0,-10.0,5.0,0.0,13814648.55229894,-0.534541160803566
-5.0,-10.0,5.0,0.0,11414043.933279514,-0.536101344825638
-5.0,-10.0,5.0,0.0,16255876.462795911,-0.5324557589843787
-5.0,-10.0,5.0,0.0,13783038.268886011,-0.5345699137302355
-5.0,-10.0,5.0,0.0,16255876.462795911,-0.5324557589843787
-5.0,-10.0,5.0,5.0,15656085.390909554,-0.5329232959905433
-5.0,-10.0,5.0,5.0,9804414.594696103,-0.536101344825638
-5.0,-10.0,5.0,5.0,12216526.31440635,-0.536039528384955
-5.0,-10.0,5.0,5.0,14508249.90935977,-0.5339008808612373
-5.0,-10.0,5.0,5.0,14750442.5957193,-0.5336899104265851
-5.0,-10.0,5.0,5.0,13612615.96734715,-0.5347047218278622
-5.0,-10.0,5.0,5.0,9804414.594696103,-0.536101344825638
-5.0,-10.0,5.0,5.0,10626045.612287883,-0.536101344825638
-5.0,-10.0,5.0,5.0,15791927.780447932,-0.5328111949441683
-5.0,-10.0,5.0,5.0,11181436.854722897,-0.536101344825638
-5.0,-10.0,5.0,10.0,12236275.21949435,-0.5359588077198354
-5.0,-10.0,5.0,10.0,16147092.981423236,-0.5324557589843787
-5.0,-10.0,5.0,10.0,16147092.981423236,-0.5324557589843787
-5.0,-10.0,5.0,10.0,16147092.981423236,-0.5324557589843787
-5.0,-10.0,5.0,10.0,12064145.818882544,-0.536101344825638
-5.0,-10.0,5.0,10.0,14935368.885188706,-0.5334661529223941
-5.0,-10.0,5.0,10.0,16116400.670397308,-0.5324806375483023
-5.0,-10.0,5.0,10.0,10635673.648166653,-0.536101344825638
-5.0,-10.0,5.0,10.0,14625945.77810507,-0.5337339692379
-5.0,-10.0,5.0,10.0,10904283.652511194,-0.536101344825638
-5.0,-10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,-10.0,10.0,-10.0,11673678.348469578,-0.5355939567578538
-5.0,-10.0,10.0,-10.0,14285367.53125347,-0.5333419872507923
-5.0,-10.0,10.0,-10.0,12728887.039195359,-0.5347746496339021
-5.0,-10.0,10.0,-10.0,9925294.090521295,-0.5355939567578538
-5.0,-10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,-10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,-10.0,10.0,-10.0,9597026.753231097,-0.5355939567578538
-5.0,-10.0,10.0,-10.0,11283281.292569377,-0.5355939567578538
-5.0,-10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,-10.0,10.0,-5.0,15969677.925768465,-0.5319803734360491
-5.0,-10.0,10.0,-5.0,14152822.229156766,-0.5335206312405678
-5.0,-10.0,10.0,-5.0,12938660.426098166,-0.5346340067030075
-5.0,-10.0,10.0,-5.0,14928477.225932434,-0.5328459494687503
-5.0,-10.0,10.0,-5.0,10535444.122135585,-0.5355939567578538
-5.0,-10.0,10.0,-5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,-5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,-5.0,15969677.925768465,-0.5319803734360491
-5.0,-10.0,10.0,-5.0,11915904.897205088,-0.5355939567578538
-5.0,-10.0,10.0,-5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,0.0,14915798.505216733,-0.532877581890453
-5.0,-10.0,10.0,0.0,15746878.744568605,-0.5321830752765542
-5.0,-10.0,10.0,0.0,15995850.783121133,-0.5319803734360491
-5.0,-10.0,10.0,0.0,15995850.783121133,-0.5319803734360491
-5.0,-10.0,10.0,0.0,14306494.114813717,-0.5334053937261852
-5.0,-10.0,10.0,0.0,13841231.380540898,-0.5338198145142051
-5.0,-10.0,10.0,0.0,11633489.758244786,-0.5355939567578538
-5.0,-10.0,10.0,0.0,13717417.171772787,-0.5339318012488583
-5.0,-10.0,10.0,0.0,14854438.222156443,-0.5329299968844422
-5.0,-10.0,10.0,0.0,9659554.513179488,-0.5355939567578538
-5.0,-10.0,10.0,5.0,15969677.925768465,-0.5319803734360491
-5.0,-10.0,10.0,5.0,15080463.628178654,-0.5327168372171815
-5.0,-10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,5.0,15969677.925768465,-0.5319803734360491
-5.0,-10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,5.0,10083860.871269792,-0.5355939567578538
-5.0,-10.0,10.0,5.0,13828903.357515626,-0.5338105395983029
-5.0,-10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,-10.0,10.0,5.0,15969677.925768465,-0.5319803734360491
-5.0,-10.0,10.0,5.0,15930985.684655497,-0.5320117711259031
-5.0,-10.0,10.0,10.0,13290846.624552146,-0.5342431058608977
-5.0,-10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,-10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,-10.0,10.0,10.0,11342097.275903469,-0.5355939567578538
-5.0,-10.0,10.0,10.0,15843149.78789722,-0.5320201252684483
-5.0,-10.0,10.0,10.0,11393426.279163219,-0.5355939567578538
-5.0,-10.0,10.0,10.0,9965194.580891041,-0.5355939567578538
-5.0,-10.0,10.0,10.0,10995993.964769326,-0.5355939567578538
-5.0,-10.0,10.0,10.0,9977070.617188103,-0.5355939567578538
-5.0,-10.0,10.0,10.0,15891883.35626972,-0.5319803734360491
-5.0,-5.0,-10.0,-10.0,10283800.287780685,-0.5355939567578538
-5.0,-5.0,-10.0,-10.0,16327715.98227438,-0.5320823756696471
-5.0,-5.0,-10.0,-10.0,11832554.387458673,-0.5355939567578538
-5.0,-5.0,-10.0,-10.0,12014540.066546066,-0.5355939567578538
-5.0,-5.0,-10.0,-10.0,10124607.9508301,-0.5355939567578538
-5.0,-5.0,-10.0,-10.0,13000525.185898442,-0.5349547274262739
-5.0,-5.0,-10.0,-10.0,11395534.301913017,-0.5355939567578538
-5.0,-5.0,-10.0,-10.0,13507861.571285341,-0.5344837693677498
-5.0,-5.0,-10.0,-10.0,15224117.628907679,-0.5329822854054109
-5.0,-5.0,-10.0,-10.0,9949413.699373629,-0.5355939567578538
-5.0,-5.0,-10.0,-5.0,12658879.704096258,-0.5353444504927592
-5.0,-5.0,-10.0,-5.0,10002752.328816729,-0.5355939567578538
-5.0,-5.0,-10.0,-5.0,16544703.021387115,-0.5319803734360491
-5.0,-5.0,-10.0,-5.0,15183719.874808323,-0.5330841963607167
-5.0,-5.0,-10.0,-5.0,13510497.325619696,-0.5345474171970821
-5.0,-5.0,-10.0,-5.0,15979073.774367522,-0.532430570274858
-5.0,-5.0,-10.0,-5.0,10281862.826115087,-0.5355939567578538
-5.0,-5.0,-10.0,-5.0,16544703.021387115,-0.5319803734360491
-5.0,-5.0,-10.0,-5.0,13768562.449587904,-0.5343132455001078
-5.0,-5.0,-10.0,-5.0,14898826.791264735,-0.5333245396680263
-5.0,-5.0,-10.0,0.0,14013493.897448959,-0.5341163278350006
-5.0,-5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,-5.0,-10.0,0.0,10113351.852875253,-0.5355939567578538
-5.0,-5.0,-10.0,0.0,12967648.673765846,-0.5350729777936767
-5.0,-5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,-5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,-5.0,-10.0,0.0,12835169.92357025,-0.5351981673823087
-5.0,-5.0,-10.0,0.0,16574387.108251633,-0.5319803734360491
-5.0,-5.0,-10.0,0.0,11661851.79090853,-0.5355939567578538
-5.0,-5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,-5.0,-10.0,5.0,11798159.05071561,-0.5355939567578538
-5.0,-5.0,-10.0,5.0,14704186.386258435,-0.533490721437957
-5.0,-5.0,-10.0,5.0,11035051.55415282,-0.5355939567578538
-5.0,-5.0,-10.0,5.0,10852301.037872799,-0.5355939567578538
-5.0,-5.0,-10.0,5.0,12510726.417503161,-0.5354870084458664
-5.0,-5.0,-10.0,5.0,12456432.034736378,-0.5355395665972784
-5.0,-5.0,-10.0,5.0,10002752.328816729,-0.5355939567578538
-5.0,-5.0,-10.0,5.0,15126033.841361247,-0.5331325885267388
-5.0,-5.0,-10.0,5.0,14956129.505774027,-0.5332759238864824
-5.0,-5.0,-10.0,5.0,13624053.767003892,-0.5344439680569371
-5.0,-5.0,-10.0,10.0,12024032.630717728,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,10093414.700344399,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,12934743.45918066,-0.5350167882409126
-5.0,-5.0,-10.0,10.0,9949413.699373629,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,16456471.89218819,-0.5319803734360491
-5.0,-5.0,-10.0,10.0,10915497.86950671,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,10403540.122813161,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,14267217.33551047,-0.5338028753599177
-5.0,-5.0,-10.0,10.0,9949413.699373629,-0.5355939567578538
-5.0,-5.0,-10.0,10.0,16456471.89218819,-0.5319803734360491
-5.0,-5.0,-5.0,-10.0,13359042.770786438,-0.5351331434112706
-5.0,-5.0,-5.0,-10.0,13796691.304281648,-0.5347308246090716
-5.0,-5.0,-5.0,-10.0,11347541.030617647,-0.536101344825638
-5.0,-5.0,-5.0,-10.0,9960220.568996191,-0.536101344825638
-5.0,-5.0,-5.0,-10.0,15043879.918663679,-0.533634323753847
-5.0,-5.0,-5.0,-10.0,15031886.99760428,-0.5336445381637652
-5.0,-5.0,-5.0,-10.0,11956238.413805297,-0.536101344825638
-5.0,-5.0,-5.0,-10.0,16476454.226177897,-0.5324557589843787
-5.0,-5.0,-5.0,-10.0,14913393.434579674,-0.5337457885398976
-5.0,-5.0,-5.0,-10.0,10830798.416634273,-0.536101344825638
-5.0,-5.0,-5.0,-5.0,11523878.813055906,-0.536101344825638
-5.0,-5.0,-5.0,-5.0,13294435.379927315,-0.5352584491652463
-5.0,-5.0,-5.0,-5.0,10012602.580365045,-0.536101344825638
-5.0,-5.0,-5.0,-5.0,16563149.709072853,-0.5324557589843787
-5.0,-5.0,-5.0,-5.0,16563149.709072853,-0.5324557589843787
-5.0,-5.0,-5.0,-5.0,10012602.580365045,-0.536101344825638
-5.0,-5.0,-5.0,-5.0,10391669.48872676,-0.536101344825638
-5.0,-5.0,-5.0,-5.0,16430803.848276991,-0.5325607895550557
-5.0,-5.0,-5.0,-5.0,15582143.423280612,-0.5332497965261096
-5.0,-5.0,-5.0,-5.0,10012602.580365045,-0.536101344825638
-5.0,-5.0,-5.0,0.0,14152100.756231004,-0.5344993399572553
-5.0,-5.0,-5.0,0.0,12851049.914140996,-0.5356986808941675
-5.0,-5.0,-5.0,0.0,14467666.31285557,-0.5342209060598795
-5.0,-5.0,-5.0,0.0,11038662.769118233,-0.536101344825638
-5.0,-5.0,-5.0,0.0,15024724.25779516,-0.5337402779765353
-5.0,-5.0,-5.0,0.0,16592317.14995659,-0.5324557589843787
-5.0,-5.0,-5.0,0.0,16592317.14995659,-0.5324557589843787
-5.0,-5.0,-5.0,0.0,12707331.97022803,-0.53583648980684
-5.0,-5.0,-5.0,0.0,15000196.981958639,-0.5337611572267312
-5.0,-5.0,-5.0,0.0,10338313.762971366,-0.536101344825638
-5.0,-5.0,-5.0,5.0,15121676.543537246,-0.5336354666452954
-5.0,-5.0,-5.0,5.0,11948611.794268655,-0.536101344825638
-5.0,-5.0,-5.0,5.0,10012602.580365045,-0.536101344825638
-5.0,-5.0,-5.0,5.0,13995771.696051244,-0.5346169060293426
-5.0,-5.0,-5.0,5.0,13128338.935531309,-0.5354140689617133
-5.0,-5.0,-5.0,5.0,11750646.263867218,-0.536101344825638
-5.0,-5.0,-5.0,5.0,14228796.055839153,-0.5344090641047379
-5.0,-5.0,-5.0,5.0,16563149.709072853,-0.5324557589843787
-5.0,-5.0,-5.0,5.0,11337663.085735228,-0.536101344825638
-5.0,-5.0,-5.0,5.0,16563149.709072853,-0.5324557589843787
-5.0,-5.0,-5.0,10.0,9960220.568996191,-0.536101344825638
-5.0,-5.0,-5.0,10.0,10503780.734427996,-0.536101344825638
-5.0,-5.0,-5.0,10.0,11183921.888716105,-0.536101344825638
-5.0,-5.0,-5.0,10.0,16000151.817478158,-0.5328387819609814
-5.0,-5.0,-5.0,10.0,11299815.614700012,-0.536101344825638
-5.0,-5.0,-5.0,10.0,16110576.24996348,-0.5327492301979901
-5.0,-5.0,-5.0,10.0,16476454.226177897,-0.5324557589843787
-5.0,-5.0,-5.0,10.0,9960220.568996191,-0.536101344825638
-5.0,-5.0,-5.0,10.0,13206058.95822195,-0.5352760962512145
-5.0,-5.0,-5.0,10.0,16391455.416280048,-0.5325234978492678
-5.0,-5.0,0.0,-10.0,9913287.325861355,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,10292691.312431177,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,16402689.300661488,-0.53261769071182
-5.0,-5.0,0.0,-10.0,10441448.252168765,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,12257344.655681971,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,11663871.06243502,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,13144789.371422583,-0.535446428549569
-5.0,-5.0,0.0,-10.0,12350701.610736746,-0.5362137319369247
-5.0,-5.0,0.0,-10.0,11800432.065944305,-0.5362743459565702
-5.0,-5.0,0.0,-10.0,9913287.325861355,-0.5362743459565702
-5.0,-5.0,0.0,-5.0,9964242.651908021,-0.5362743459565702
-5.0,-5.0,0.0,-5.0,14455461.846919123,-0.5343166840021434
-5.0,-5.0,0.0,-5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,-5.0,12735413.780360738,-0.5359007143921447
-5.0,-5.0,0.0,-5.0,9964242.651908021,-0.5362743459565702
-5.0,-5.0,0.0,-5.0,13423666.914088301,-0.5352489657990952
-5.0,-5.0,0.0,-5.0,13542857.496503115,-0.5351385908414323
-5.0,-5.0,0.0,-5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,-5.0,16380312.219488697,-0.532702970700444
-5.0,-5.0,0.0,-5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,0.0,14364562.900217285,-0.5344185987533036
-5.0,-5.0,0.0,0.0,12008149.903779477,-0.5362743459565702
-5.0,-5.0,0.0,0.0,13268215.527804503,-0.5354154043847498
-5.0,-5.0,0.0,0.0,16135284.844125215,-0.5329226949737601
-5.0,-5.0,0.0,0.0,11850162.933301425,-0.5362743459565702
-5.0,-5.0,0.0,0.0,9981385.834119469,-0.5362743459565702
-5.0,-5.0,0.0,0.0,15475672.745944215,-0.5334648476661598
-5.0,-5.0,0.0,0.0,12587904.766381456,-0.5360647786946869
-5.0,-5.0,0.0,0.0,9981385.834119469,-0.5362743459565702
-5.0,-5.0,0.0,0.0,13762663.443620991,-0.5349585126709191
-5.0,-5.0,0.0,5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,5.0,9964242.651908021,-0.5362743459565702
-5.0,-5.0,0.0,5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,5.0,13746614.331510387,-0.5349515735572372
-5.0,-5.0,0.0,5.0,11157371.119997846,-0.5362743459565702
-5.0,-5.0,0.0,5.0,16487109.622998402,-0.53261769071182
-5.0,-5.0,0.0,5.0,12728847.910028495,-0.535907053129644
-5.0,-5.0,0.0,5.0,13663756.80805286,-0.5350273724208247
-5.0,-5.0,0.0,5.0,12366469.944834583,-0.536260743775558
-5.0,-5.0,0.0,5.0,12470437.102470974,-0.5361584862938317
-5.0,-5.0,0.0,10.0,16402689.300661488,-0.53261769071182
-5.0,-5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,-5.0,0.0,10.0,16402689.300661488,-0.53261769071182
-5.0,-5.0,0.0,10.0,13854963.432828743,-0.5347884325228749
-5.0,-5.0,0.0,10.0,11548504.008745767,-0.5362743459565702
-5.0,-5.0,0.0,10.0,16402689.300661488,-0.53261769071182
-5.0,-5.0,0.0,10.0,15669010.425396163,-0.5332152651070607
-5.0,-5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,-5.0,0.0,10.0,11235688.844990358,-0.5362743459565702
-5.0,-5.0,0.0,10.0,10939131.056536328,-0.5362743459565702
-5.0,-5.0,5.0,-10.0,9807876.423986226,-0.536101344825638
-5.0,-5.0,5.0,-10.0,14088641.37003001,-0.5342770841744957
-5.0,-5.0,5.0,-10.0,12578995.286744624,-0.535686914231644
-5.0,-5.0,5.0,-10.0,12838496.802043725,-0.5354359696672394
-5.0,-5.0,5.0,-10.0,10380581.436240677,-0.536101344825638
-5.0,-5.0,5.0,-10.0,15765463.774765536,-0.5328373991085454
-5.0,-5.0,5.0,-10.0,14332921.781005384,-0.5340596305305735
-5.0,-5.0,5.0,-10.0,16233997.328302719,-0.5324557589843787
-5.0,-5.0,5.0,-10.0,13266407.299986558,-0.5350302628864506
-5.0,-5.0,5.0,-10.0,16233997.328302719,-0.5324557589843787
-5.0,-5.0,5.0,-5.0,11567949.230017312,-0.536101344825638
-5.0,-5.0,5.0,-5.0,14465999.17170233,-0.5340057824538154
-5.0,-5.0,5.0,-5.0,11788785.849279815,-0.536101344825638
-5.0,-5.0,5.0,-5.0,13209106.064634057,-0.5351459473452562
-5.0,-5.0,5.0,-5.0,11052950.329828747,-0.536101344825638
-5.0,-5.0,5.0,-5.0,11747652.433736058,-0.536101344825638
-5.0,-5.0,5.0,-5.0,14274257.655099062,-0.5341748281748746
-5.0,-5.0,5.0,-5.0,10380500.89654495,-0.536101344825638
-5.0,-5.0,5.0,-5.0,12336237.849054556,-0.5359858712454535
-5.0,-5.0,5.0,-5.0,16315395.55424955,-0.5324557589843787
-5.0,-5.0,5.0,0.0,9873433.344046831,-0.536101344825638
-5.0,-5.0,5.0,0.0,11264763.097912854,-0.536101344825638
-5.0,-5.0,5.0,0.0,12398329.307074089,-0.5359450957276737
-5.0,-5.0,5.0,0.0,9873433.344046831,-0.536101344825638
-5.0,-5.0,5.0,0.0,16342780.809675394,-0.5324557589843787
-5.0,-5.0,5.0,0.0,16342780.809675394,-0.5324557589843787
-5.0,-5.0,5.0,0.0,15887443.743160257,-0.532824019446826
-5.0,-5.0,5.0,0.0,12648580.012538344,-0.5357009684006081
-5.0,-5.0,5.0,0.0,13119874.519671388,-0.5352506054473624
-5.0,-5.0,5.0,0.0,13104114.98186865,-0.5352654696105945
-5.0,-5.0,5.0,5.0,15942389.944859786,-0.5327573655027896
-5.0,-5.0,5.0,5.0,14166206.88458972,-0.5342708389975349
-5.0,-5.0,5.0,5.0,9856929.983627237,-0.536101344825638
-5.0,-5.0,5.0,5.0,16315395.55424955,-0.5324557589843787
-5.0,-5.0,5.0,5.0,9856929.983627237,-0.536101344825638
-5.0,-5.0,5.0,5.0,10480026.535163412,-0.536101344825638
-5.0,-5.0,5.0,5.0,11637380.531363295,-0.536101344825638
-5.0,-5.0,5.0,5.0,16315395.55424955,-0.5324557589843787
-5.0,-5.0,5.0,5.0,14865248.340902153,-0.533659102164255
-5.0,-5.0,5.0,5.0,16315395.55424955,-0.5324557589843787
-5.0,-5.0,5.0,10.0,15884631.555000342,-0.5327395336011981
-5.0,-5.0,5.0,10.0,9807876.423986226,-0.536101344825638
-5.0,-5.0,5.0,10.0,16108145.42503433,-0.532557450204753
-5.0,-5.0,5.0,10.0,10471739.413478497,-0.536101344825638
-5.0,-5.0,5.0,10.0,10701827.174931899,-0.536101344825638
-5.0,-5.0,5.0,10.0,13172304.05055977,-0.5351186354413107
-5.0,-5.0,5.0,10.0,9807876.423986226,-0.536101344825638
-5.0,-5.0,5.0,10.0,9807876.423986226,-0.536101344825638
-5.0,-5.0,5.0,10.0,9807876.423986226,-0.536101344825638
-5.0,-5.0,5.0,10.0,12275161.077121377,-0.5359855533846802
-5.0,-5.0,10.0,-10.0,11406303.34340491,-0.5355939567578538
-5.0,-5.0,10.0,-10.0,15978787.7031492,-0.5319803734360491
-5.0,-5.0,10.0,-10.0,14591774.562341347,-0.5331428292934046
-5.0,-5.0,10.0,-10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,-10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,-10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,-10.0,14501105.941134421,-0.533221654170113
-5.0,-5.0,10.0,-10.0,15978787.7031492,-0.5319803734360491
-5.0,-5.0,10.0,-10.0,10110443.045115257,-0.5355939567578538
-5.0,-5.0,10.0,-10.0,15978787.7031492,-0.5319803734360491
-5.0,-5.0,10.0,-5.0,9696329.105293078,-0.5355939567578538
-5.0,-5.0,10.0,-5.0,10850418.23219475,-0.5355939567578538
-5.0,-5.0,10.0,-5.0,10396582.299676562,-0.5355939567578538
-5.0,-5.0,10.0,-5.0,11443789.635498911,-0.5355939567578538
-5.0,-5.0,10.0,-5.0,16056582.272647943,-0.5319803734360491
-5.0,-5.0,10.0,-5.0,15842688.304463154,-0.5321537162741363
-5.0,-5.0,10.0,-5.0,13124716.24197042,-0.534525312994915
-5.0,-5.0,10.0,-5.0,16056582.272647943,-0.5319803734360491
-5.0,-5.0,10.0,-5.0,9696329.105293078,-0.5355939567578538
-5.0,-5.0,10.0,-5.0,14713030.230543952,-0.5330994689720107
-5.0,-5.0,10.0,0.0,14412690.307096528,-0.5333805136326288
-5.0,-5.0,10.0,0.0,9867770.639634997,-0.5355939567578538
-5.0,-5.0,10.0,0.0,10896420.952521171,-0.5355939567578538
-5.0,-5.0,10.0,0.0,11185684.979629561,-0.5355939567578538
-5.0,-5.0,10.0,0.0,12583505.030108824,-0.5350602182778028
-5.0,-5.0,10.0,0.0,10349431.511645373,-0.5355939567578538
-5.0,-5.0,10.0,0.0,12637198.09199683,-0.5350084021632082
-5.0,-5.0,10.0,0.0,12157308.402888983,-0.5354772649628741
-5.0,-5.0,10.0,0.0,13351892.746273162,-0.5343338520439292
-5.0,-5.0,10.0,0.0,16082755.130000614,-0.5319803734360491
-5.0,-5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,-5.0,10.0,5.0,16056582.272647943,-0.5319803734360491
-5.0,-5.0,10.0,5.0,16056582.272647943,-0.5319803734360491
-5.0,-5.0,10.0,5.0,10593652.766796812,-0.5355939567578538
-5.0,-5.0,10.0,5.0,14132239.925151082,-0.5336070190604019
-5.0,-5.0,10.0,5.0,11434685.400779076,-0.5355939567578538
-5.0,-5.0,10.0,5.0,11507366.987194385,-0.5355939567578538
-5.0,-5.0,10.0,5.0,16056582.272647943,-0.5319803734360491
-5.0,-5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,-5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,-5.0,10.0,10.0,12125700.898465563,-0.5354307694904139
-5.0,-5.0,10.0,10.0,11922004.468972754,-0.5355939567578538
-5.0,-5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,10.0,10014085.959300235,-0.5355939567578538
-5.0,-5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,10.0,11558888.037475124,-0.5355939567578538
-5.0,-5.0,10.0,10.0,10438565.990683947,-0.5355939567578538
-5.0,-5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,-5.0,10.0,10.0,12046200.501017507,-0.5355100493095462
-5.0,-5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,0.0,-10.0,-10.0,16485709.602337616,-0.5319803734360491
-5.0,0.0,-10.0,-10.0,9967081.742171098,-0.5355939567578538
-5.0,0.0,-10.0,-10.0,13203871.575744402,-0.5347861530394766
-5.0,0.0,-10.0,-10.0,16485709.602337616,-0.5319803734360491
-5.0,0.0,-10.0,-10.0,15271486.61371956,-0.5329653092115617
-5.0,0.0,-10.0,-10.0,13989650.85623553,-0.5340706917472219
-5.0,0.0,-10.0,-10.0,16031938.279101394,-0.5323419082816584
-5.0,0.0,-10.0,-10.0,10686406.01544351,-0.5355939567578538
-5.0,0.0,-10.0,-10.0,12540423.698555244,-0.5354150910461678
-5.0,0.0,-10.0,-10.0,11548224.303744167,-0.5355939567578538
-5.0,0.0,-10.0,-5.0,10532278.808759712,-0.5355939567578538
-5.0,0.0,-10.0,-5.0,14611076.285748549,-0.5335930282311127
-5.0,0.0,-10.0,-5.0,15660210.696503906,-0.5327122582300147
-5.0,0.0,-10.0,-5.0,16573940.731536541,-0.5319803734360491
-5.0,0.0,-10.0,-5.0,14976419.623957234,-0.5332811139134227
-5.0,0.0,-10.0,-5.0,11913616.6503462,-0.5355939567578538
-5.0,0.0,-10.0,-5.0,16573940.731536541,-0.5319803734360491
-5.0,0.0,-10.0,-5.0,11554051.898768684,-0.5355939567578538
-5.0,0.0,-10.0,-5.0,10687051.456866749,-0.5355939567578538
-5.0,0.0,-10.0,-5.0,16573940.731536541,-0.5319803734360491
-5.0,0.0,-10.0,0.0,14028386.29597263,-0.5341250449108614
-5.0,0.0,-10.0,0.0,10186044.631538546,-0.5355939567578538
-5.0,0.0,-10.0,0.0,13239029.665921938,-0.5348410062656692
-5.0,0.0,-10.0,0.0,13676120.671823144,-0.5344407512145093
-5.0,0.0,-10.0,0.0,10038365.381771028,-0.5355939567578538
-5.0,0.0,-10.0,0.0,11610012.369756838,-0.5355939567578538
-5.0,0.0,-10.0,0.0,14211924.444262916,-0.533962888637117
-5.0,0.0,-10.0,0.0,15359958.336543243,-0.5329825235288042
-5.0,0.0,-10.0,0.0,13306372.364749294,-0.5347787045098901
-5.0,0.0,-10.0,0.0,13968734.26600023,-0.534178087697347
-5.0,0.0,-10.0,5.0,10514207.739698885,-0.5355939567578538
-5.0,0.0,-10.0,5.0,10020420.3716142,-0.5355939567578538
-5.0,0.0,-10.0,5.0,11920409.041988945,-0.5355939567578538
-5.0,0.0,-10.0,5.0,12597154.173477003,-0.5354250648049208
-5.0,0.0,-10.0,5.0,10020420.3716142,-0.5355939567578538
-5.0,0.0,-10.0,5.0,13061927.747318674,-0.5349840975650394
-5.0,0.0,-10.0,5.0,16573940.731536541,-0.5319803734360491
-5.0,0.0,-10.0,5.0,16573940.731536541,-0.5319803734360491
-5.0,0.0,-10.0,5.0,15221182.988683969,-0.5330753061904159
-5.0,0.0,-10.0,5.0,16079089.21783059,-0.5323728886408854
-5.0,0.0,-10.0,10.0,14729350.70054021,-0.5334240369747201
-5.0,0.0,-10.0,10.0,13568232.398907626,-0.5344505666529483
-5.0,0.0,-10.0,10.0,11915863.869199224,-0.5355939567578538
-5.0,0.0,-10.0,10.0,12964401.65966489,-0.5350104809841307
-5.0,0.0,-10.0,10.0,13837674.86337614,-0.5342066911056995
-5.0,0.0,-10.0,10.0,16485709.602337616,-0.5319803734360491
-5.0,0.0,-10.0,10.0,10095603.251245119,-0.5355939567578538
-5.0,0.0,-10.0,10.0,9967081.742171098,-0.5355939567578538
-5.0,0.0,-10.0,10.0,16153414.056595823,-0.532244382528005
-5.0,0.0,-10.0,10.0,12938930.832790285,-0.5350345220511862
-5.0,0.0,-5.0,-10.0,16505691.936327323,-0.5324557589843787
-5.0,0.0,-5.0,-10.0,16505691.936327323,-0.5324557589843787
-5.0,0.0,-5.0,-10.0,14572854.993871843,-0.534062679369912
-5.0,0.0,-5.0,-10.0,11192554.06971932,-0.536101344825638
-5.0,0.0,-5.0,-10.0,12291538.509592604,-0.536101344825638
-5.0,0.0,-5.0,-10.0,16505691.936327323,-0.5324557589843787
-5.0,0.0,-5.0,-10.0,9977888.611793661,-0.536101344825638
-5.0,0.0,-5.0,-10.0,10618504.997573908,-0.536101344825638
-5.0,0.0,-5.0,-10.0,14909416.922608959,-0.5337718475109839
-5.0,0.0,-5.0,-10.0,13914725.224204231,-0.5346462094741142
-5.0,0.0,-5.0,-5.0,14694659.401244495,-0.5340234705078112
-5.0,0.0,-5.0,-5.0,14352495.436447024,-0.5343220495625514
-5.0,0.0,-5.0,-5.0,10030270.623162515,-0.536101344825638
-5.0,0.0,-5.0,-5.0,15153051.17667854,-0.5336315063500533
-5.0,0.0,-5.0,-5.0,13226279.639235439,-0.5353439560362417
-5.0,0.0,-5.0,-5.0,10030270.623162515,-0.536101344825638
-5.0,0.0,-5.0,-5.0,13588570.865750318,-0.5350083652292321
-5.0,0.0,-5.0,-5.0,14269590.879062247,-0.5343951927611176
-5.0,0.0,-5.0,-5.0,12915851.475732792,-0.5356369740002453
-5.0,0.0,-5.0,-5.0,12877812.346836187,-0.535673200483617
-5.0,0.0,-5.0,0.0,12193642.29601481,-0.536101344825638
-5.0,0.0,-5.0,0.0,10047893.793008903,-0.536101344825638
-5.0,0.0,-5.0,0.0,13858592.165820207,-0.5347845443016233
-5.0,0.0,-5.0,0.0,12007981.977715487,-0.536101344825638
-5.0,0.0,-5.0,0.0,10047893.793008903,-0.536101344825638
-5.0,0.0,-5.0,0.0,16621554.860106016,-0.5324557589843787
-5.0,0.0,-5.0,0.0,13159979.78050344,-0.5354278053239065
-5.0,0.0,-5.0,0.0,10520860.726238376,-0.536101344825638
-5.0,0.0,-5.0,0.0,15451630.818981307,-0.5334035414402389
-5.0,0.0,-5.0,0.0,10047893.793008903,-0.536101344825638
-5.0,0.0,-5.0,5.0,10030270.623162515,-0.536101344825638
-5.0,0.0,-5.0,5.0,13340311.407931296,-0.5352375968254569
-5.0,0.0,-5.0,5.0,12828057.045625873,-0.5357207054961192
-5.0,0.0,-5.0,5.0,10030270.623162515,-0.536101344825638
-5.0,0.0,-5.0,5.0,10157624.132483954,-0.536101344825638
-5.0,0.0,-5.0,5.0,16592387.419222279,-0.5324557589843787
-5.0,0.0,-5.0,5.0,10560255.150137808,-0.536101344825638
-5.0,0.0,-5.0,5.0,12998652.141570067,-0.5355583290415978
-5.0,0.0,-5.0,5.0,14087651.743499935,-0.5345568293990723
-5.0,0.0,-5.0,5.0,10480322.95888549,-0.536101344825638
-5.0,0.0,-5.0,10.0,11237401.022161974,-0.536101344825638
-5.0,0.0,-5.0,10.0,16505691.936327323,-0.5324557589843787
-5.0,0.0,-5.0,10.0,12764275.549080275,-0.535717613346818
-5.0,0.0,-5.0,10.0,11795793.55240171,-0.536101344825638
-5.0,0.0,-5.0,10.0,10745103.751528427,-0.536101344825638
-5.0,0.0,-5.0,10.0,11424814.577420719,-0.536101344825638
-5.0,0.0,-5.0,10.0,10566376.462471537,-0.536101344825638
-5.0,0.0,-5.0,10.0,11359311.281914813,-0.536101344825638
-5.0,0.0,-5.0,10.0,16505691.936327323,-0.5324557589843787
-5.0,0.0,-5.0,10.0,12779039.718154995,-0.5357034310109732
-5.0,0.0,0.0,-10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,-10.0,13881262.106993582,-0.5347869779793887
-5.0,0.0,0.0,-10.0,11534891.63613166,-0.5362743459565702
-5.0,0.0,0.0,-10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,-10.0,11834183.664567707,-0.5362743459565702
-5.0,0.0,0.0,-10.0,16407960.36233584,-0.5326368570237291
-5.0,0.0,0.0,-10.0,14083591.634757929,-0.534604475285926
-5.0,0.0,0.0,-10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,-10.0,14146731.127025839,-0.5345479245065546
-5.0,0.0,0.0,-10.0,12131676.152499078,-0.5362743459565702
-5.0,0.0,0.0,-5.0,10811696.476311,-0.5362743459565702
-5.0,0.0,0.0,-5.0,12330697.014781449,-0.5362743459565702
-5.0,0.0,0.0,-5.0,13571632.770649714,-0.5351342053999636
-5.0,0.0,0.0,-5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,-5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,-5.0,11328343.425853133,-0.5362743459565702
-5.0,0.0,0.0,-5.0,15318921.662097022,-0.5335968838742804
-5.0,0.0,0.0,-5.0,15257406.533934105,-0.5336487163948379
-5.0,0.0,0.0,-5.0,13433258.20524769,-0.5352621521763001
-5.0,0.0,0.0,-5.0,9981910.694705492,-0.5362743459565702
-5.0,0.0,0.0,0.0,9999053.87691694,-0.5362743459565702
-5.0,0.0,0.0,0.0,12547727.39118895,-0.5361255707488848
-5.0,0.0,0.0,0.0,14452864.255764768,-0.534363280774052
-5.0,0.0,0.0,0.0,16544749.329179516,-0.53261769071182
-5.0,0.0,0.0,0.0,9999053.87691694,-0.5362743459565702
-5.0,0.0,0.0,0.0,10950421.914725488,-0.5362743459565702
-5.0,0.0,0.0,0.0,16276066.868072996,-0.5328322817918094
-5.0,0.0,0.0,0.0,13733857.496611213,-0.5350069627866352
-5.0,0.0,0.0,0.0,14870671.57203713,-0.5340001792358954
-5.0,0.0,0.0,0.0,12039320.221726514,-0.5362743459565702
-5.0,0.0,0.0,5.0,9981910.694705492,-0.5362743459565702
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,12228313.10005651,-0.5362743459565702
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,16516347.333147826,-0.53261769071182
-5.0,0.0,0.0,5.0,15205540.381637573,-0.5336925404821742
-5.0,0.0,0.0,5.0,12475169.296507012,-0.5361755058630331
-5.0,0.0,0.0,10.0,10205870.43820785,-0.5362743459565702
-5.0,0.0,0.0,10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,10.0,12142119.265594672,-0.5362743459565702
-5.0,0.0,0.0,10.0,13216454.24845955,-0.5354009960975871
-5.0,0.0,0.0,10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,10.0,10820870.201078601,-0.5362743459565702
-5.0,0.0,0.0,10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,10.0,14587636.661018275,-0.5341582015266806
-5.0,0.0,0.0,10.0,9930955.368658826,-0.5362743459565702
-5.0,0.0,0.0,10.0,16431927.010810912,-0.53261769071182
-5.0,0.0,5.0,-10.0,16263235.038452145,-0.5324557589843787
-5.0,0.0,5.0,-10.0,13227978.765514586,-0.5350886352883435
-5.0,0.0,5.0,-10.0,13455141.222314917,-0.534876861562813
-5.0,0.0,5.0,-10.0,14677413.816529717,-0.5337805801607436
-5.0,0.0,5.0,-10.0,10438168.589822218,-0.536101344825638
-5.0,0.0,5.0,-10.0,12136386.432092063,-0.536101344825638
-5.0,0.0,5.0,-10.0,14668184.79538823,-0.5337885975302116
-5.0,0.0,5.0,-10.0,14625123.547985934,-0.5338260553859377
-5.0,0.0,5.0,-10.0,11764709.713290378,-0.536101344825638
-5.0,0.0,5.0,-10.0,15251226.752776364,-0.5332893522744802
-5.0,0.0,5.0,-5.0,12627513.773867931,-0.5357228180236431
-5.0,0.0,5.0,-5.0,10851009.425496584,-0.536101344825638
-5.0,0.0,5.0,-5.0,13106126.985259663,-0.5352650160349528
-5.0,0.0,5.0,-5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,-5.0,13998652.460182587,-0.5344433438714113
-5.0,0.0,5.0,-5.0,14783602.379595222,-0.5337522680682233
-5.0,0.0,5.0,-5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,-5.0,15548275.363904761,-0.5331049792814271
-5.0,0.0,5.0,-5.0,12761625.704813268,-0.5355932897210632
-5.0,0.0,5.0,-5.0,14097781.371365074,-0.5343544953087993
-5.0,0.0,5.0,0.0,12385760.746929914,-0.5359792291930012
-5.0,0.0,5.0,0.0,9891101.3868443,-0.536101344825638
-5.0,0.0,5.0,0.0,16372018.51982482,-0.5324557589843787
-5.0,0.0,5.0,0.0,12015670.689442936,-0.536101344825638
-5.0,0.0,5.0,0.0,16372018.51982482,-0.5324557589843787
-5.0,0.0,5.0,0.0,9891101.3868443,-0.536101344825638
-5.0,0.0,5.0,0.0,16372018.51982482,-0.5324557589843787
-5.0,0.0,5.0,0.0,9891101.3868443,-0.536101344825638
-5.0,0.0,5.0,0.0,16372018.51982482,-0.5324557589843787
-5.0,0.0,5.0,0.0,13462146.146596344,-0.5349532745031311
-5.0,0.0,5.0,5.0,16036218.764925944,-0.5327043136026935
-5.0,0.0,5.0,5.0,13392056.204141596,-0.5349974155507224
-5.0,0.0,5.0,5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,5.0,15269796.613893256,-0.5333378890680287
-5.0,0.0,5.0,5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,5.0,16344633.264398975,-0.5324557589843787
-5.0,0.0,5.0,5.0,11620978.075708698,-0.536101344825638
-5.0,0.0,5.0,5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,5.0,11914771.975996997,-0.536101344825638
-5.0,0.0,5.0,5.0,9874598.026424708,-0.536101344825638
-5.0,0.0,5.0,10.0,14408252.826488689,-0.5340159706031524
-5.0,0.0,5.0,10.0,14970095.975900132,-0.5335282592335638
-5.0,0.0,5.0,10.0,14846964.484782167,-0.5336339565494504
-5.0,0.0,5.0,10.0,11604362.16889299,-0.536101344825638
-5.0,0.0,5.0,10.0,14964872.819504747,-0.5335327295940308
-5.0,0.0,5.0,10.0,9825544.466783695,-0.536101344825638
-5.0,0.0,5.0,10.0,12919843.49585485,-0.5353802832872947
-5.0,0.0,5.0,10.0,10185790.14478021,-0.536101344825638
-5.0,0.0,5.0,10.0,13676446.274205422,-0.5346730348807915
-5.0,0.0,5.0,10.0,15822897.273987606,-0.5328135430359219
-5.0,0.0,10.0,-10.0,16008025.413298625,-0.5319803734360491
-5.0,0.0,10.0,-10.0,11374630.231025195,-0.5355939567578538
-5.0,0.0,10.0,-10.0,13392321.707657969,-0.5342391323020987
-5.0,0.0,10.0,-10.0,10264755.468487948,-0.5355939567578538
-5.0,0.0,10.0,-10.0,11432936.255575242,-0.5355939567578538
-5.0,0.0,10.0,-10.0,13934368.918597842,-0.5337457570378498
-5.0,0.0,10.0,-10.0,11894973.074972881,-0.5355939567578538
-5.0,0.0,10.0,-10.0,14265815.63764625,-0.5334509488062813
-5.0,0.0,10.0,-10.0,13985164.022282422,-0.5337002465871593
-5.0,0.0,10.0,-10.0,12749432.335140124,-0.5348440171884618
-5.0,0.0,10.0,-5.0,16085819.98279737,-0.5319803734360491
-5.0,0.0,10.0,-5.0,14045757.570016505,-0.5337066998570323
-5.0,0.0,10.0,-5.0,11346008.759168936,-0.5355939567578538
-5.0,0.0,10.0,-5.0,15431114.93063729,-0.5325155749581888
-5.0,0.0,10.0,-5.0,12989243.65097967,-0.5346750783581395
-5.0,0.0,10.0,-5.0,16085819.98279737,-0.5319803734360491
-5.0,0.0,10.0,-5.0,15250484.794919027,-0.5326662226869502
-5.0,0.0,10.0,-5.0,11967049.373350564,-0.5355939567578538
-5.0,0.0,10.0,-5.0,14617881.77224844,-0.5332045855430456
-5.0,0.0,10.0,-5.0,16085819.98279737,-0.5319803734360491
-5.0,0.0,10.0,0.0,10902451.736471593,-0.5355939567578538
-5.0,0.0,10.0,0.0,11699905.662882475,-0.5355939567578538
-5.0,0.0,10.0,0.0,9729737.944908094,-0.5355939567578538
-5.0,0.0,10.0,0.0,15582139.479117986,-0.5324114972420229
-5.0,0.0,10.0,0.0,11195310.146199109,-0.5355939567578538
-5.0,0.0,10.0,0.0,12272760.76287957,-0.5353851867403823
-5.0,0.0,10.0,0.0,11380455.670780871,-0.5355939567578538
-5.0,0.0,10.0,0.0,10782775.062454887,-0.5355939567578538
-5.0,0.0,10.0,0.0,13581024.338357598,-0.534145832389265
-5.0,0.0,10.0,0.0,9729737.944908094,-0.5355939567578538
-5.0,0.0,10.0,5.0,16085819.98279737,-0.5319803734360491
-5.0,0.0,10.0,5.0,9713997.148090549,-0.5355939567578538
-5.0,0.0,10.0,5.0,15365707.689489787,-0.5325699721410893
-5.0,0.0,10.0,5.0,12101683.030530412,-0.5355348785742006
-5.0,0.0,10.0,5.0,14234412.428460322,-0.5335394678622691
-5.0,0.0,10.0,5.0,12791338.3620271,-0.5348629613832987
-5.0,0.0,10.0,5.0,11619448.000032974,-0.5355939567578538
-5.0,0.0,10.0,5.0,14120132.212464167,-0.5336405716215258
-5.0,0.0,10.0,5.0,16085819.98279737,-0.5319803734360491
-5.0,0.0,10.0,5.0,10025072.865030434,-0.5355939567578538
-5.0,0.0,10.0,10.0,13344208.022861747,-0.5342836420359554
-5.0,0.0,10.0,10.0,10620958.301287008,-0.5355939567578538
-5.0,0.0,10.0,10.0,12822279.862822589,-0.5347743480764605
-5.0,0.0,10.0,10.0,14081090.532605605,-0.5336146196238434
-5.0,0.0,10.0,10.0,11864575.166134665,-0.5355939567578538
-5.0,0.0,10.0,10.0,10614015.213353839,-0.5355939567578538
-5.0,0.0,10.0,10.0,9667210.184959702,-0.5355939567578538
-5.0,0.0,10.0,10.0,14705923.557241324,-0.5330672919858076
-5.0,0.0,10.0,10.0,9792997.883855242,-0.5355939567578538
-5.0,0.0,10.0,10.0,9667210.184959702,-0.5355939567578538
-5.0,5.0,-10.0,-10.0,15818647.075197231,-0.5324916530191188
-5.0,5.0,-10.0,-10.0,13100437.635089377,-0.5348609116014696
-5.0,5.0,-10.0,-10.0,13577035.060675835,-0.534420580530374
-5.0,5.0,-10.0,-10.0,16456471.89218819,-0.5319803734360491
-5.0,5.0,-10.0,-10.0,9949413.699373629,-0.5355939567578538
-5.0,5.0,-10.0,-10.0,9949413.699373629,-0.5355939567578538
-5.0,5.0,-10.0,-10.0,11636505.81192157,-0.5355939567578538
-5.0,5.0,-10.0,-10.0,16456471.89218819,-0.5319803734360491
-5.0,5.0,-10.0,-10.0,10859728.357098665,-0.5355939567578538
-5.0,5.0,-10.0,-10.0,15764456.005611846,-0.5325357979225018
-5.0,5.0,-10.0,-5.0,12083451.113570735,-0.5355939567578538
-5.0,5.0,-10.0,-5.0,14787987.904529288,-0.5334189727943368
-5.0,5.0,-10.0,-5.0,11761283.349223811,-0.5355939567578538
-5.0,5.0,-10.0,-5.0,16544703.021387115,-0.5319803734360491
-5.0,5.0,-10.0,-5.0,16544703.021387115,-0.5319803734360491
-5.0,5.0,-10.0,-5.0,10473596.018593937,-0.5355939567578538
-5.0,5.0,-10.0,-5.0,12967689.291723026,-0.5350510455798918
-5.0,5.0,-10.0,-5.0,14507015.222149149,-0.5336607445661643
-5.0,5.0,-10.0,-5.0,14920727.185951922,-0.533305942876472
-5.0,5.0,-10.0,-5.0,14704514.694098368,-0.5334904397553366
-5.0,5.0,-10.0,0.0,13808505.296090271,-0.5342995428548855
-5.0,5.0,-10.0,0.0,10055925.08565812,-0.5355939567578538
-5.0,5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,5.0,-10.0,0.0,11092784.738575995,-0.5355939567578538
-5.0,5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,5.0,-10.0,0.0,15831228.803464733,-0.5325732399173422
-5.0,5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,5.0,-10.0,0.0,16574387.108251633,-0.5319803734360491
-5.0,5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,5.0,-10.0,0.0,10020697.338973558,-0.5355939567578538
-5.0,5.0,-10.0,5.0,10514483.559491664,-0.5355939567578538
-5.0,5.0,-10.0,5.0,15004718.925451964,-0.5332348092110211
-5.0,5.0,-10.0,5.0,14911777.768861406,-0.5333135398419369
-5.0,5.0,-10.0,5.0,11345501.518328065,-0.5355939567578538
-5.0,5.0,-10.0,5.0,10002752.328816729,-0.5355939567578538
-5.0,5.0,-10.0,5.0,10399468.813424204,-0.5355939567578538
-5.0,5.0,-10.0,5.0,13220705.38146976,-0.5348143795297304
-5.0,5.0,-10.0,5.0,11055770.972037135,-0.5355939567578538
-5.0,5.0,-10.0,5.0,11806136.072567645,-0.5355939567578538
-5.0,5.0,-10.0,5.0,16544703.021387115,-0.5319803734360491
-5.0,5.0,-10.0,10.0,11215486.478313677,-0.5355939567578538
-5.0,5.0,-10.0,10.0,16456471.89218819,-0.5319803734360491
-5.0,5.0,-10.0,10.0,12975832.715736479,-0.5349779957482872
-5.0,5.0,-10.0,10.0,12082637.982757352,-0.5355939567578538
-5.0,5.0,-10.0,10.0,16456471.89218819,-0.5319803734360491
-5.0,5.0,-10.0,10.0,10924059.49621739,-0.5355939567578538
-5.0,5.0,-10.0,10.0,13987720.081054244,-0.5340502817555968
-5.0,5.0,-10.0,10.0,16230031.382774118,-0.5321601646141896
-5.0,5.0,-10.0,10.0,15400736.191288993,-0.5328350602816301
-5.0,5.0,-10.0,10.0,9949413.699373629,-0.5355939567578538
-5.0,5.0,-5.0,-10.0,14979454.9678634,-0.5336892663934133
-5.0,5.0,-5.0,-10.0,16177341.512335187,-0.5326953078649563
-5.0,5.0,-5.0,-10.0,9960220.568996191,-0.536101344825638
-5.0,5.0,-5.0,-10.0,9960220.568996191,-0.536101344825638
-5.0,5.0,-5.0,-10.0,10773028.290001675,-0.536101344825638
-5.0,5.0,-5.0,-10.0,13719790.25553417,-0.5348008211920736
-5.0,5.0,-5.0,-10.0,15170503.083045065,-0.5335268482413855
-5.0,5.0,-5.0,-10.0,16476454.226177897,-0.5324557589843787
-5.0,5.0,-5.0,-10.0,12258682.836663416,-0.536101344825638
-5.0,5.0,-5.0,-10.0,14886134.445595905,-0.5337691658594799
-5.0,5.0,-5.0,-5.0,13003385.64606944,-0.5355321109635226
-5.0,5.0,-5.0,-5.0,10688816.732177727,-0.536101344825638
-5.0,5.0,-5.0,-5.0,14559340.223038238,-0.5341185584132911
-5.0,5.0,-5.0,-5.0,10012602.580365045,-0.536101344825638
-5.0,5.0,-5.0,-5.0,11476147.439711805,-0.536101344825638
-5.0,5.0,-5.0,-5.0,11023790.895370463,-0.536101344825638
-5.0,5.0,-5.0,-5.0,16563149.709072853,-0.5324557589843787
-5.0,5.0,-5.0,-5.0,12014770.170722388,-0.536101344825638
-5.0,5.0,-5.0,-5.0,10012602.580365045,-0.536101344825638
-5.0,5.0,-5.0,-5.0,13151032.687770225,-0.535392720372941
-5.0,5.0,-5.0,0.0,10030225.750211433,-0.536101344825638
-5.0,5.0,-5.0,0.0,12336109.08328291,-0.536101344825638
-5.0,5.0,-5.0,0.0,10556963.137455931,-0.536101344825638
-5.0,5.0,-5.0,0.0,15983289.78769399,-0.5329435489329765
-5.0,5.0,-5.0,0.0,14907243.29348484,-0.5338405180339673
-5.0,5.0,-5.0,0.0,10030225.750211433,-0.536101344825638
-5.0,5.0,-5.0,0.0,14010823.934731046,-0.5346254974314197
-5.0,5.0,-5.0,0.0,16592317.14995659,-0.5324557589843787
-5.0,5.0,-5.0,0.0,16592317.14995659,-0.5324557589843787
-5.0,5.0,-5.0,0.0,16592317.14995659,-0.5324557589843787
-5.0,5.0,-5.0,5.0,14046540.187268503,-0.5345714050593255
-5.0,5.0,-5.0,5.0,13034395.46097669,-0.5355027377250379
-5.0,5.0,-5.0,5.0,14459726.943541203,-0.5342055823808851
-5.0,5.0,-5.0,5.0,13638656.031545715,-0.5349404999883758
-5.0,5.0,-5.0,5.0,14177227.955766687,-0.5344548391359056
-5.0,5.0,-5.0,5.0,10598557.30238343,-0.536101344825638
-5.0,5.0,-5.0,5.0,10544110.286039766,-0.536101344825638
-5.0,5.0,-5.0,5.0,13220301.616737343,-0.5353277267265381
-5.0,5.0,-5.0,5.0,12333465.20097653,-0.536101344825638
-5.0,5.0,-5.0,5.0,10012602.580365045,-0.536101344825638
-5.0,5.0,-5.0,10.0,9960220.568996191,-0.536101344825638
-5.0,5.0,-5.0,10.0,12038978.292749949,-0.536101344825638
-5.0,5.0,-5.0,10.0,11280223.262184005,-0.536101344825638
-5.0,5.0,-5.0,10.0,15230967.810907997,-0.533475763414738
-5.0,5.0,-5.0,10.0,16425491.91139818,-0.5324963413115654
-5.0,5.0,-5.0,10.0,15407802.460635025,-0.5333272267231441
-5.0,5.0,-5.0,10.0,16178225.37045892,-0.5326945951443027
-5.0,5.0,-5.0,10.0,11279920.39779158,-0.536101344825638
-5.0,5.0,-5.0,10.0,15502499.895245602,-0.5332482070755203
-5.0,5.0,-5.0,10.0,9960220.568996191,-0.536101344825638
-5.0,5.0,0.0,-10.0,12539729.97977103,-0.5360278623542839
-5.0,5.0,0.0,-10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,-10.0,11563932.9821069,-0.5362743459565702
-5.0,5.0,0.0,-10.0,15623479.208074205,-0.5332530358878523
-5.0,5.0,0.0,-10.0,13189887.775716743,-0.5354038726724287
-5.0,5.0,0.0,-10.0,11629715.645273559,-0.5362743459565702
-5.0,5.0,0.0,-10.0,12020324.964943783,-0.5362743459565702
-5.0,5.0,0.0,-10.0,13079250.950339356,-0.5355084448807748
-5.0,5.0,0.0,-10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,-10.0,11935194.280716196,-0.5362743459565702
-5.0,5.0,0.0,-5.0,11598610.471728433,-0.5362743459565702
-5.0,5.0,0.0,-5.0,15144911.419623189,-0.5337211364320583
-5.0,5.0,0.0,-5.0,9964242.651908021,-0.5362743459565702
-5.0,5.0,0.0,-5.0,13057312.104706258,-0.5355927786846002
-5.0,5.0,0.0,-5.0,11599681.067379335,-0.5362743459565702
-5.0,5.0,0.0,-5.0,16419993.911126915,-0.532671235451367
-5.0,5.0,0.0,-5.0,13296104.48062865,-0.5353679073054521
-5.0,5.0,0.0,-5.0,12501743.296400571,-0.5361278195800543
-5.0,5.0,0.0,-5.0,15050770.767928515,-0.5338012426968924
-5.0,5.0,0.0,-5.0,12343339.628063172,-0.5362743459565702
-5.0,5.0,0.0,0.0,10492128.019529846,-0.5362743459565702
-5.0,5.0,0.0,0.0,9981385.834119469,-0.5362743459565702
-5.0,5.0,0.0,0.0,16515511.619030092,-0.53261769071182
-5.0,5.0,0.0,0.0,13030524.738631075,-0.5356394588786368
-5.0,5.0,0.0,0.0,16515511.619030092,-0.53261769071182
-5.0,5.0,0.0,0.0,9981385.834119469,-0.5362743459565702
-5.0,5.0,0.0,0.0,11753955.747573394,-0.5362743459565702
-5.0,5.0,0.0,0.0,13690569.096957443,-0.5350243591980262
-5.0,5.0,0.0,0.0,16515511.619030092,-0.53261769071182
-5.0,5.0,0.0,0.0,13007579.389034595,-0.535661248096461
-5.0,5.0,0.0,5.0,14866661.923657585,-0.5339589955657773
-5.0,5.0,0.0,5.0,10977772.524662022,-0.5362743459565702
-5.0,5.0,0.0,5.0,16487109.622998402,-0.53261769071182
-5.0,5.0,0.0,5.0,15189609.502848722,-0.533683232406252
-5.0,5.0,0.0,5.0,10308323.027682833,-0.5362743459565702
-5.0,5.0,0.0,5.0,14601683.572373893,-0.5341886286149234
-5.0,5.0,0.0,5.0,15343350.740708508,-0.5335534942140324
-5.0,5.0,0.0,5.0,11083040.237807633,-0.5362743459565702
-5.0,5.0,0.0,5.0,9964242.651908021,-0.5362743459565702
-5.0,5.0,0.0,5.0,16487109.622998402,-0.53261769071182
-5.0,5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,10.0,16394937.14209535,-0.5326238989280953
-5.0,5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,10.0,15874450.28573808,-0.5330458569334959
-5.0,5.0,0.0,10.0,10398081.591277074,-0.5362743459565702
-5.0,5.0,0.0,10.0,14672961.718226623,-0.5340610626688507
-5.0,5.0,0.0,10.0,9913287.325861355,-0.5362743459565702
-5.0,5.0,0.0,10.0,16321583.417232428,-0.5326827526267164
-5.0,5.0,0.0,10.0,11529968.329409998,-0.5362743459565702
-5.0,5.0,5.0,-10.0,13519211.9974783,-0.5347951505587527
-5.0,5.0,5.0,-10.0,15641014.512920452,-0.5329401959838472
-5.0,5.0,5.0,-10.0,12171724.1060131,-0.5360884803433303
-5.0,5.0,5.0,-10.0,15988395.321252665,-0.5326547660266029
-5.0,5.0,5.0,-10.0,15063239.923800873,-0.5334256409919009
-5.0,5.0,5.0,-10.0,13795871.914096426,-0.5345414491939533
-5.0,5.0,5.0,-10.0,16159018.124182351,-0.5325162723573215
-5.0,5.0,5.0,-10.0,9848736.99993159,-0.536101344825638
-5.0,5.0,5.0,-10.0,13462256.595009137,-0.5348478318827159
-5.0,5.0,5.0,-10.0,16233997.328302719,-0.5324557589843787
-5.0,5.0,5.0,-5.0,12901381.299248466,-0.5354372674847928
-5.0,5.0,5.0,-5.0,15156704.34326368,-0.5334103995614157
-5.0,5.0,5.0,-5.0,10473258.597291512,-0.536101344825638
-5.0,5.0,5.0,-5.0,9856929.983627237,-0.536101344825638
-5.0,5.0,5.0,-5.0,9856929.983627237,-0.536101344825638
-5.0,5.0,5.0,-5.0,16315395.55424955,-0.5324557589843787
-5.0,5.0,5.0,-5.0,10871502.880523033,-0.536101344825638
-5.0,5.0,5.0,-5.0,10148119.138585076,-0.536101344825638
-5.0,5.0,5.0,-5.0,9856929.983627237,-0.536101344825638
-5.0,5.0,5.0,-5.0,16315395.55424955,-0.5324557589843787
-5.0,5.0,5.0,0.0,10337644.24119477,-0.536101344825638
-5.0,5.0,5.0,0.0,9931113.861762987,-0.536101344825638
-5.0,5.0,5.0,0.0,9873433.344046831,-0.536101344825638
-5.0,5.0,5.0,0.0,9873433.344046831,-0.536101344825638
-5.0,5.0,5.0,0.0,14032859.190128658,-0.5344111754868922
-5.0,5.0,5.0,0.0,10133830.213449473,-0.536101344825638
-5.0,5.0,5.0,0.0,13933004.082200006,-0.5345009885083976
-5.0,5.0,5.0,0.0,11923432.493749097,-0.536101344825638
-5.0,5.0,5.0,0.0,16342780.809675394,-0.5324557589843787
-5.0,5.0,5.0,0.0,11268545.720014192,-0.536101344825638
-5.0,5.0,5.0,5.0,11902392.188918825,-0.536101344825638
-5.0,5.0,5.0,5.0,16315395.55424955,-0.5324557589843787
-5.0,5.0,5.0,5.0,11795215.297380872,-0.536101344825638
-5.0,5.0,5.0,5.0,10723155.240009405,-0.536101344825638
-5.0,5.0,5.0,5.0,15707882.857578339,-0.5329497046476566
-5.0,5.0,5.0,5.0,11025617.61372916,-0.536101344825638
-5.0,5.0,5.0,5.0,14310496.60821629,-0.5341427490454935
-5.0,5.0,5.0,5.0,12170704.733958544,-0.536101344825638
-5.0,5.0,5.0,5.0,11494159.97348498,-0.536101344825638
-5.0,5.0,5.0,5.0,9856929.983627237,-0.536101344825638
-5.0,5.0,5.0,10.0,14372798.491535792,-0.5340243968507191
-5.0,5.0,5.0,10.0,10817351.907673752,-0.536101344825638
-5.0,5.0,5.0,10.0,11938411.835208261,-0.536101344825638
-5.0,5.0,5.0,10.0,16233997.328302719,-0.5324557589843787
-5.0,5.0,5.0,10.0,14915554.43224927,-0.5335519601505896
-5.0,5.0,5.0,10.0,16212683.374294821,-0.5324729394373774
-5.0,5.0,5.0,10.0,16101533.998946834,-0.5325628088478057
-5.0,5.0,5.0,10.0,16233997.328302719,-0.5324557589843787
-5.0,5.0,5.0,10.0,16233997.328302719,-0.5324557589843787
-5.0,5.0,5.0,10.0,10234755.803481117,-0.536101344825638
-5.0,5.0,10.0,-10.0,13249151.6153215,-0.5343493594784474
-5.0,5.0,10.0,-10.0,11972162.274668649,-0.5355842335953177
-5.0,5.0,10.0,-10.0,15978787.7031492,-0.5319803734360491
-5.0,5.0,10.0,-10.0,11412251.768023174,-0.5355939567578538
-5.0,5.0,10.0,-10.0,10764698.395851796,-0.5355939567578538
-5.0,5.0,10.0,-10.0,15978787.7031492,-0.5319803734360491
-5.0,5.0,10.0,-10.0,9864971.938048223,-0.5355939567578538
-5.0,5.0,10.0,-10.0,12773626.54616334,-0.5347984796415899
-5.0,5.0,10.0,-10.0,9649542.142162232,-0.5355939567578538
-5.0,5.0,10.0,-10.0,9649542.142162232,-0.5355939567578538
-5.0,5.0,10.0,-5.0,10818695.805184064,-0.5355939567578538
-5.0,5.0,10.0,-5.0,14742625.112596612,-0.5330740102306639
-5.0,5.0,10.0,-5.0,9762387.504628342,-0.5355939567578538
-5.0,5.0,10.0,-5.0,15818839.546042465,-0.5321731521348235
-5.0,5.0,10.0,-5.0,14623558.452903396,-0.533176669991364
-5.0,5.0,10.0,-5.0,15566158.554624163,-0.5323804387065889
-5.0,5.0,10.0,-5.0,16056582.272647943,-0.5319803734360491
-5.0,5.0,10.0,-5.0,9717294.619313594,-0.5355939567578538
-5.0,5.0,10.0,-5.0,16056582.272647943,-0.5319803734360491
-5.0,5.0,10.0,-5.0,13354805.900688972,-0.5343110946073619
-5.0,5.0,10.0,0.0,10947436.106401805,-0.5355939567578538
-5.0,5.0,10.0,0.0,10300219.114540178,-0.5355939567578538
-5.0,5.0,10.0,0.0,11205351.00293003,-0.5355939567578538
-5.0,5.0,10.0,0.0,12357931.389138883,-0.5352796320668558
-5.0,5.0,10.0,0.0,11830489.741309658,-0.5355939567578538
-5.0,5.0,10.0,0.0,11800329.177455733,-0.5355939567578538
-5.0,5.0,10.0,0.0,12592043.732143486,-0.5350519670522355
-5.0,5.0,10.0,0.0,11516973.67237568,-0.5355939567578538
-5.0,5.0,10.0,0.0,10977641.538381983,-0.5355939567578538
-5.0,5.0,10.0,0.0,14301466.447821401,-0.5334779929906913
-5.0,5.0,10.0,5.0,13074034.439703073,-0.5345728750807024
-5.0,5.0,10.0,5.0,15921024.579368401,-0.5320900289872788
-5.0,5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,5.0,10.0,5.0,9893993.233861208,-0.5355939567578538
-5.0,5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,5.0,10.0,5.0,13158522.843113499,-0.5344936635250228
-5.0,5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,5.0,10.0,5.0,9696329.105293078,-0.5355939567578538
-5.0,5.0,10.0,5.0,13606021.316401865,-0.5340803320868314
-5.0,5.0,10.0,5.0,10290106.888117734,-0.5355939567578538
-5.0,5.0,10.0,10.0,12964173.430799557,-0.5346170394005844
-5.0,5.0,10.0,10.0,15978787.7031492,-0.5319803734360491
-5.0,5.0,10.0,10.0,10290513.492159696,-0.5355939567578538
-5.0,5.0,10.0,10.0,11841746.48115957,-0.5355939567578538
-5.0,5.0,10.0,10.0,11105635.03610439,-0.5355939567578538
-5.0,5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,5.0,10.0,10.0,9649542.142162232,-0.5355939567578538
-5.0,5.0,10.0,10.0,10397363.850592222,-0.5355939567578538
-5.0,5.0,10.0,10.0,15978787.7031492,-0.5319803734360491
-5.0,5.0,10.0,10.0,13584666.078000747,-0.5340396654723455
-5.0,10.0,-10.0,-10.0,15524196.974408692,-0.5326650338761171
-5.0,10.0,-10.0,-10.0,11198854.783455068,-0.5355939567578538
-5.0,10.0,-10.0,-10.0,11577004.674843363,-0.5355939567578538
-5.0,10.0,-10.0,-10.0,16369567.54530871,-0.5319803734360491
-5.0,10.0,-10.0,-10.0,9896898.310442492,-0.5355939567578538
-5.0,10.0,-10.0,-10.0,11617454.024846941,-0.5355939567578538
-5.0,10.0,-10.0,-10.0,10201844.970821187,-0.5355939567578538
-5.0,10.0,-10.0,-10.0,16369567.54530871,-0.5319803734360491
-5.0,10.0,-10.0,-10.0,16369567.54530871,-0.5319803734360491
-5.0,10.0,-10.0,-10.0,12782275.627109988,-0.5350969810750966
-5.0,10.0,-10.0,-5.0,16457798.674507637,-0.5319803734360491
-5.0,10.0,-10.0,-5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,12216173.883773858,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,14183103.658678897,-0.5338779706362541
-5.0,10.0,-10.0,-5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,10948845.898951592,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,10466930.491940204,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,-5.0,15030047.764265202,-0.5331465667402644
-5.0,10.0,-10.0,-5.0,14515144.377696615,-0.5335874449689852
-5.0,10.0,-10.0,0.0,9968181.950042423,-0.5355939567578538
-5.0,10.0,-10.0,0.0,12619628.491395114,-0.5353401230488726
-5.0,10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,10.0,-10.0,0.0,14426527.266387103,-0.5336871425471874
-5.0,10.0,-10.0,0.0,12765605.657351632,-0.5352003534968789
-5.0,10.0,-10.0,0.0,12539605.949679276,-0.5354172158427722
-5.0,10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,10.0,-10.0,0.0,16487482.761372153,-0.5319803734360491
-5.0,10.0,-10.0,0.0,10896495.85389416,-0.5355939567578538
-5.0,10.0,-10.0,5.0,14399415.01874008,-0.5336881370500326
-5.0,10.0,-10.0,5.0,11006056.981928725,-0.5355939567578538
-5.0,10.0,-10.0,5.0,10469919.237698663,-0.5355939567578538
-5.0,10.0,-10.0,5.0,14421968.166974934,-0.5336684671459784
-5.0,10.0,-10.0,5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,5.0,9950236.939885594,-0.5355939567578538
-5.0,10.0,-10.0,5.0,13515372.61620178,-0.5344779098584872
-5.0,10.0,-10.0,5.0,15279409.829584908,-0.5329370937015045
-5.0,10.0,-10.0,10.0,15552849.617222395,-0.532641377848465
-5.0,10.0,-10.0,10.0,11857013.17043309,-0.5355939567578538
-5.0,10.0,-10.0,10.0,14617198.296411943,-0.5334312961520971
-5.0,10.0,-10.0,10.0,16369567.54530871,-0.5319803734360491
-5.0,10.0,-10.0,10.0,12437331.086055553,-0.5354294764127235
-5.0,10.0,-10.0,10.0,11777288.88425054,-0.5355939567578538
-5.0,10.0,-10.0,10.0,12816643.48356729,-0.5350641963185664
-5.0,10.0,-10.0,10.0,9931696.069229348,-0.5355939567578538
-5.0,10.0,-10.0,10.0,16369567.54530871,-0.5319803734360491
-5.0,10.0,-10.0,10.0,12145307.79365877,-0.5355939567578538
-5.0,10.0,-5.0,-10.0,13704804.085983733,-0.5347483038307661
-5.0,10.0,-5.0,-10.0,11110476.24617213,-0.536101344825638
-5.0,10.0,-5.0,-10.0,11194093.541412635,-0.536101344825638
-5.0,10.0,-5.0,-10.0,13730074.69627423,-0.5347252200288104
-5.0,10.0,-5.0,-10.0,11421021.028629718,-0.536101344825638
-5.0,10.0,-5.0,-10.0,10519285.510483809,-0.536101344825638
-5.0,10.0,-5.0,-10.0,16389549.879298415,-0.5324557589843787
-5.0,10.0,-5.0,-10.0,14938349.936575657,-0.533656756292598
-5.0,10.0,-5.0,-10.0,12601163.612062542,-0.5357887309949044
-5.0,10.0,-5.0,-10.0,10722940.986295344,-0.536101344825638
-5.0,10.0,-5.0,-5.0,12855123.100776723,-0.5356085781839885
-5.0,10.0,-5.0,-5.0,12020443.361424562,-0.536101344825638
-5.0,10.0,-5.0,-5.0,16476245.36219337,-0.5324557589843787
-5.0,10.0,-5.0,-5.0,9960087.19143391,-0.536101344825638
-5.0,10.0,-5.0,-5.0,9960087.19143391,-0.536101344825638
-5.0,10.0,-5.0,-5.0,14318671.495304748,-0.5342630869002456
-5.0,10.0,-5.0,-5.0,16476245.36219337,-0.5324557589843787
-5.0,10.0,-5.0,-5.0,12850354.014454849,-0.5356131424745567
-5.0,10.0,-5.0,-5.0,12406617.844934931,-0.5360432230231285
-5.0,10.0,-5.0,-5.0,11410703.585032247,-0.536101344825638
-5.0,10.0,-5.0,0.0,16306592.988592992,-0.5326143388808996
-5.0,10.0,-5.0,0.0,9977710.361280298,-0.536101344825638
-5.0,10.0,-5.0,0.0,12753651.671777895,-0.5357276081786505
-5.0,10.0,-5.0,0.0,15912139.346266326,-0.5329332956860382
-5.0,10.0,-5.0,0.0,11949685.097319992,-0.536101344825638
-5.0,10.0,-5.0,0.0,12557610.78444473,-0.5359172119457986
-5.0,10.0,-5.0,0.0,13625687.85887535,-0.5349087935914706
-5.0,10.0,-5.0,0.0,11103787.058283938,-0.536101344825638
-5.0,10.0,-5.0,0.0,16505412.803077107,-0.5324557589843787
-5.0,10.0,-5.0,0.0,16505412.803077107,-0.5324557589843787
-5.0,10.0,-5.0,5.0,16476245.36219337,-0.5324557589843787
-5.0,10.0,-5.0,5.0,15105479.265231796,-0.5335817899190083
-5.0,10.0,-5.0,5.0,9960087.19143391,-0.536101344825638
-5.0,10.0,-5.0,5.0,13340460.752210591,-0.5351502779100483
-5.0,10.0,-5.0,5.0,9960087.19143391,-0.536101344825638
-5.0,10.0,-5.0,5.0,9960087.19143391,-0.536101344825638
-5.0,10.0,-5.0,5.0,10276323.29744029,-0.536101344825638
-5.0,10.0,-5.0,5.0,14576063.093065241,-0.5340371975843234
-5.0,10.0,-5.0,5.0,11646040.079553077,-0.536101344825638
-5.0,10.0,-5.0,5.0,11095579.712466814,-0.536101344825638
-5.0,10.0,-5.0,10.0,12074878.904321147,-0.536101344825638
-5.0,10.0,-5.0,10.0,11924795.074381817,-0.536101344825638
-5.0,10.0,-5.0,10.0,15574237.85897493,-0.5331202110768272
-5.0,10.0,-5.0,10.0,11484447.502332864,-0.536101344825638
-5.0,10.0,-5.0,10.0,16310097.1274573,-0.5325194066717415
-5.0,10.0,-5.0,10.0,11766869.647697845,-0.536101344825638
-5.0,10.0,-5.0,10.0,13085138.73656934,-0.5353245490301752
-5.0,10.0,-5.0,10.0,9907705.180065056,-0.536101344825638
-5.0,10.0,-5.0,10.0,13144273.274946656,-0.5352686903506888
-5.0,10.0,-5.0,10.0,9907705.180065056,-0.536101344825638
-5.0,10.0,0.0,-10.0,9860771.93693022,-0.5362743459565702
-5.0,10.0,0.0,-10.0,16315784.953782007,-0.53261769071182
-5.0,10.0,0.0,-10.0,13968142.567805672,-0.5346188573763775
-5.0,10.0,0.0,-10.0,15541005.244394831,-0.5332527850149246
-5.0,10.0,0.0,-10.0,12354932.882998567,-0.536144625332446
-5.0,10.0,0.0,-10.0,11590356.445520483,-0.5362743459565702
-5.0,10.0,0.0,-10.0,14056532.119070042,-0.5345391146081673
-5.0,10.0,0.0,-10.0,11029793.33739081,-0.5362743459565702
-5.0,10.0,0.0,-10.0,9860771.93693022,-0.5362743459565702
-5.0,10.0,0.0,-10.0,14955336.924493765,-0.5337488055222573
-5.0,10.0,0.0,-5.0,12565547.432946293,-0.5360007133523423
-5.0,10.0,0.0,-5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,-5.0,13917760.478035636,-0.5347295220340872
-5.0,10.0,0.0,-5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,-5.0,12770954.110643119,-0.5358013950616054
-5.0,10.0,0.0,-5.0,10667498.131388556,-0.5362743459565702
-5.0,10.0,0.0,-5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,-5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,-5.0,15060545.479367102,-0.5337250104029592
-5.0,10.0,0.0,-5.0,11476311.412640555,-0.5362743459565702
-5.0,10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,10.0,0.0,0.0,16428607.272150612,-0.53261769071182
-5.0,10.0,0.0,0.0,10543773.485844763,-0.5362743459565702
-5.0,10.0,0.0,0.0,11091161.93111394,-0.5362743459565702
-5.0,10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,10.0,0.0,0.0,13337876.07993172,-0.535284569434288
-5.0,10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,10.0,0.0,0.0,9928870.445188334,-0.5362743459565702
-5.0,10.0,0.0,0.0,11968574.570344929,-0.5362743459565702
-5.0,10.0,0.0,0.0,16428607.272150612,-0.53261769071182
-5.0,10.0,0.0,5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,5.0,14157860.04400336,-0.53451348725139
-5.0,10.0,0.0,5.0,15407969.773258809,-0.5334309670007087
-5.0,10.0,0.0,5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,5.0,9911727.262976887,-0.5362743459565702
-5.0,10.0,0.0,5.0,10917734.929880073,-0.5362743459565702
-5.0,10.0,0.0,5.0,12235137.92042124,-0.5362743459565702
-5.0,10.0,0.0,5.0,14465171.659117451,-0.5342409392140244
-5.0,10.0,0.0,5.0,11701933.958654845,-0.5362743459565702
-5.0,10.0,0.0,5.0,12643327.224880887,-0.5359249548053254
-5.0,10.0,0.0,10.0,9860771.93693022,-0.5362743459565702
-5.0,10.0,0.0,10.0,13746053.137400497,-0.5348208990204795
-5.0,10.0,0.0,10.0,14401703.985745277,-0.5342312555790267
-5.0,10.0,0.0,10.0,12492710.41948002,-0.5360087928564522
-5.0,10.0,0.0,10.0,12984379.34217419,-0.5355328432342739
-5.0,10.0,0.0,10.0,13098801.989908643,-0.5354239831507299
-5.0,10.0,0.0,10.0,16315784.953782007,-0.53261769071182
-5.0,10.0,0.0,10.0,10192294.71758547,-0.5362743459565702
-5.0,10.0,0.0,10.0,13274768.425017511,-0.5352578600290299
-5.0,10.0,0.0,10.0,12274845.876839,-0.5362241020449618
-5.0,10.0,5.0,-10.0,12156042.067289721,-0.5360388876122726
-5.0,10.0,5.0,-10.0,10183513.711385254,-0.536101344825638
-5.0,10.0,5.0,-10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,5.0,-10.0,14248165.063300561,-0.534066765095155
-5.0,10.0,5.0,-10.0,14129224.948713128,-0.534172908199226
-5.0,10.0,5.0,-10.0,16147092.981423236,-0.5324557589843787
-5.0,10.0,5.0,-10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,5.0,-10.0,12941872.167707905,-0.535270706867741
-5.0,10.0,5.0,-10.0,14651104.254683051,-0.5337120360968604
-5.0,10.0,5.0,-10.0,14822932.722525232,-0.5335629854071834
-5.0,10.0,5.0,-5.0,14866829.741660688,-0.5335894489535935
-5.0,10.0,5.0,-5.0,11729788.369435843,-0.536101344825638
-5.0,10.0,5.0,-5.0,15495252.459823176,-0.5330569668734166
-5.0,10.0,5.0,-5.0,10757443.008625656,-0.536101344825638
-5.0,10.0,5.0,-5.0,16228491.207370067,-0.5324557589843787
-5.0,10.0,5.0,-5.0,9804414.594696103,-0.536101344825638
-5.0,10.0,5.0,-5.0,10094340.298897967,-0.536101344825638
-5.0,10.0,5.0,-5.0,11683570.530561801,-0.536101344825638
-5.0,10.0,5.0,-5.0,15639438.66133748,-0.5329370834595647
-5.0,10.0,5.0,-5.0,11863968.774857506,-0.536101344825638
-5.0,10.0,5.0,0.0,12061810.701091995,-0.536101344825638
-5.0,10.0,5.0,0.0,16255876.462795911,-0.5324557589843787
-5.0,10.0,5.0,0.0,13922574.753962127,-0.534443359592625
-5.0,10.0,5.0,0.0,9820917.955115695,-0.536101344825638
-5.0,10.0,5.0,0.0,15220921.266673442,-0.5333090720415743
-5.0,10.0,5.0,0.0,12829794.65711728,-0.5354607333928001
-5.0,10.0,5.0,0.0,15238505.41398043,-0.5332942159973644
-5.0,10.0,5.0,0.0,16158524.332694557,-0.5325342588498576
-5.0,10.0,5.0,0.0,14312171.69645924,-0.534094962079928
-5.0,10.0,5.0,0.0,16255876.462795911,-0.5324557589843787
-5.0,10.0,5.0,5.0,12250832.532643039,-0.5360054111596801
-5.0,10.0,5.0,5.0,9804414.594696103,-0.536101344825638
-5.0,10.0,5.0,5.0,10382796.924646651,-0.536101344825638
-5.0,10.0,5.0,5.0,12035557.55262767,-0.536101344825638
-5.0,10.0,5.0,5.0,15669189.622673184,-0.5329124502866164
-5.0,10.0,5.0,5.0,10478879.396342127,-0.536101344825638
-5.0,10.0,5.0,5.0,14035116.209263224,-0.534320745508798
-5.0,10.0,5.0,5.0,16228491.207370067,-0.5324557589843787
-5.0,10.0,5.0,5.0,9804414.594696103,-0.536101344825638
-5.0,10.0,5.0,5.0,14928266.470583424,-0.5335366561710889
-5.0,10.0,5.0,10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,5.0,10.0,16147092.981423236,-0.5324557589843787
-5.0,10.0,5.0,10.0,12517962.138632825,-0.535680725627175
-5.0,10.0,5.0,10.0,12781849.168915143,-0.5354243024728681
-5.0,10.0,5.0,10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,5.0,10.0,12791632.39537621,-0.5354148711049986
-5.0,10.0,5.0,10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,5.0,10.0,14937295.248771286,-0.5334644986607711
-5.0,10.0,5.0,10.0,12092945.047877543,-0.536101344825638
-5.0,10.0,5.0,10.0,9755361.03505509,-0.536101344825638
-5.0,10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,10.0,10.0,-10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,10.0,10.0,-10.0,10837756.579139635,-0.5355939567578538
-5.0,10.0,10.0,-10.0,12299299.851225842,-0.5351928806308794
-5.0,10.0,10.0,-10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,-10.0,12438360.25034881,-0.5350563474287799
-5.0,10.0,10.0,-10.0,12810315.647094289,-0.5346965570491318
-5.0,10.0,10.0,-10.0,14772867.366177056,-0.5329171868497883
-5.0,10.0,10.0,-10.0,15891883.35626972,-0.5319803734360491
-5.0,10.0,10.0,-5.0,14096758.240861967,-0.5335704589348934
-5.0,10.0,10.0,-5.0,9643813.716361944,-0.5355939567578538
-5.0,10.0,10.0,-5.0,13301343.843234487,-0.5342935709243177
-5.0,10.0,10.0,-5.0,15969677.925768465,-0.5319803734360491
-5.0,10.0,10.0,-5.0,14213296.019184172,-0.533467049403453
-5.0,10.0,10.0,-5.0,15547448.794808181,-0.5323261342692445
-5.0,10.0,10.0,-5.0,14119602.898871832,-0.5335501375594395
-5.0,10.0,10.0,-5.0,9643813.716361944,-0.5355939567578538
-5.0,10.0,10.0,-5.0,15969677.925768465,-0.5319803734360491
-5.0,10.0,10.0,-5.0,11702624.919346897,-0.5355939567578538
-5.0,10.0,10.0,0.0,15995850.783121133,-0.5319803734360491
-5.0,10.0,10.0,0.0,9659554.513179488,-0.5355939567578538
-5.0,10.0,10.0,0.0,15995850.783121133,-0.5319803734360491
-5.0,10.0,10.0,0.0,9659554.513179488,-0.5355939567578538
-5.0,10.0,10.0,0.0,15995850.783121133,-0.5319803734360491
-5.0,10.0,10.0,0.0,11056337.952972881,-0.5355939567578538
-5.0,10.0,10.0,0.0,14147498.493037842,-0.5335458836285103
-5.0,10.0,10.0,0.0,11920875.691989383,-0.5355939567578538
-5.0,10.0,10.0,0.0,9659554.513179488,-0.5355939567578538
-5.0,10.0,10.0,0.0,10663512.006590538,-0.5355939567578538
-5.0,10.0,10.0,5.0,10687635.686441675,-0.5355939567578538
-5.0,10.0,10.0,5.0,15969677.925768465,-0.5319803734360491
-5.0,10.0,10.0,5.0,9939311.502038712,-0.5355939567578538
-5.0,10.0,10.0,5.0,12654273.657340078,-0.5349059656464176
-5.0,10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,10.0,10.0,5.0,15261208.183653664,-0.5325645568598438
-5.0,10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,10.0,10.0,5.0,10362814.346690875,-0.5355939567578538
-5.0,10.0,10.0,5.0,9643813.716361944,-0.5355939567578538
-5.0,10.0,10.0,5.0,10097361.728600193,-0.5355939567578538
-5.0,10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,10.0,9901231.98434908,-0.5355939567578538
-5.0,10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,10.0,13272334.45061246,-0.5342603461923764
-5.0,10.0,10.0,10.0,12018359.880864654,-0.5354721818346662
-5.0,10.0,10.0,10.0,15891883.35626972,-0.5319803734360491
-5.0,10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,10.0,9597026.753231097,-0.5355939567578538
-5.0,10.0,10.0,10.0,14882088.995849822,-0.5328234545844363
0.0,-10.0,-10.0,-10.0,9853659.313845012,-0.535766957888786
0.0,-10.0,-10.0,-10.0,11304014.378735881,-0.535766957888786
0.0,-10.0,-10.0,-10.0,9853659.313845012,-0.535766957888786
0.0,-10.0,-10.0,-10.0,12854209.990616325,-0.535146434794078
0.0,-10.0,-10.0,-10.0,13853470.556251759,-0.5342193784258406
0.0,-10.0,-10.0,-10.0,12396612.209129794,-0.5355887268546224
0.0,-10.0,-10.0,-10.0,12781280.620983219,-0.5352161387250669
0.0,-10.0,-10.0,-10.0,13612651.675800312,-0.5344381446113429
0.0,-10.0,-10.0,-10.0,12620371.11102504,-0.535370985809468
0.0,-10.0,-10.0,-10.0,12203897.277289322,-0.535766957888786
0.0,-10.0,-10.0,-5.0,12171868.228251243,-0.535766957888786
0.0,-10.0,-10.0,-5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,-5.0,12306687.575305225,-0.5357424995700832
0.0,-10.0,-10.0,-5.0,12551503.119127814,-0.535503552816551
0.0,-10.0,-10.0,-5.0,9907084.805219753,-0.535766957888786
0.0,-10.0,-10.0,-5.0,12436607.802889075,-0.5356152581743545
0.0,-10.0,-10.0,-5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,-5.0,13436738.586109672,-0.534666811917025
0.0,-10.0,-10.0,-5.0,11839485.839373693,-0.535766957888786
0.0,-10.0,-10.0,-5.0,13223480.630225051,-0.5348646165148623
0.0,-10.0,-10.0,0.0,12589169.669467393,-0.5354891453270867
0.0,-10.0,-10.0,0.0,13314108.984915096,-0.5348026652726787
0.0,-10.0,-10.0,0.0,11861280.42394891,-0.535766957888786
0.0,-10.0,-10.0,0.0,15525855.664576061,-0.5328664185046676
0.0,-10.0,-10.0,0.0,16419659.9810007,-0.5321423051634868
0.0,-10.0,-10.0,0.0,10745193.525254082,-0.535766957888786
0.0,-10.0,-10.0,0.0,13158266.234688707,-0.534947910617249
0.0,-10.0,-10.0,0.0,16289179.201152684,-0.5322461453331718
0.0,-10.0,-10.0,0.0,16419659.9810007,-0.5321423051634868
0.0,-10.0,-10.0,0.0,11873886.057745535,-0.535766957888786
0.0,-10.0,-10.0,5.0,9907084.805219753,-0.535766957888786
0.0,-10.0,-10.0,5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,5.0,11071207.277549842,-0.535766957888786
0.0,-10.0,-10.0,5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,5.0,10717839.097041707,-0.535766957888786
0.0,-10.0,-10.0,5.0,16389930.421793712,-0.5321423051634868
0.0,-10.0,-10.0,5.0,15077539.607242929,-0.5332183044829714
0.0,-10.0,-10.0,5.0,11823396.00996141,-0.535766957888786
0.0,-10.0,-10.0,5.0,13350532.75541259,-0.534746487367522
0.0,-10.0,-10.0,10.0,9853659.313845012,-0.535766957888786
0.0,-10.0,-10.0,10.0,9853659.313845012,-0.535766957888786
0.0,-10.0,-10.0,10.0,16301564.133438911,-0.5321423051634868
0.0,-10.0,-10.0,10.0,11574958.243222294,-0.535766957888786
0.0,-10.0,-10.0,10.0,11206863.606788177,-0.535766957888786
0.0,-10.0,-10.0,10.0,15574817.844803441,-0.5327330684503291
0.0,-10.0,-10.0,10.0,12179085.51495282,-0.535766957888786
0.0,-10.0,-10.0,10.0,13725603.423925024,-0.534335180014282
0.0,-10.0,-10.0,10.0,16301564.133438911,-0.5321423051634868
0.0,-10.0,-10.0,10.0,16220756.49535429,-0.5322070068098489
0.0,-10.0,-5.0,-10.0,10250047.52872015,-0.5362743459565702
0.0,-10.0,-5.0,-10.0,14876475.698224537,-0.5338211110944595
0.0,-10.0,-5.0,-10.0,12925235.267566152,-0.5355937785828468
0.0,-10.0,-5.0,-10.0,11043443.01659619,-0.5362743459565702
0.0,-10.0,-5.0,-10.0,12687915.399896378,-0.5358226177535068
0.0,-10.0,-5.0,-10.0,9864297.70556198,-0.5362743459565702
0.0,-10.0,-5.0,-10.0,13814108.136458226,-0.5347631206291535
0.0,-10.0,-5.0,-10.0,15167773.141339015,-0.5335716457753954
0.0,-10.0,-5.0,-10.0,13284046.13500467,-0.5352535275512358
0.0,-10.0,-5.0,-10.0,16321288.461042192,-0.5326176907118165
0.0,-10.0,-5.0,-5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,-5.0,14460922.449231306,-0.5342509522459775
0.0,-10.0,-5.0,-5.0,9916762.897916444,-0.5362743459565702
0.0,-10.0,-5.0,-5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,-5.0,14121193.667363126,-0.5345525629541665
0.0,-10.0,-5.0,-5.0,11101993.293415643,-0.5362743459565702
0.0,-10.0,-5.0,-5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,-5.0,13592112.225584202,-0.5350332716318351
0.0,-10.0,-5.0,-5.0,9916762.897916444,-0.5362743459565702
0.0,-10.0,-5.0,-5.0,12226987.513653222,-0.5362743459565702
0.0,-10.0,-5.0,0.0,9934414.05280195,-0.5362743459565702
0.0,-10.0,-5.0,0.0,13073762.78923654,-0.5355399968867189
0.0,-10.0,-5.0,0.0,11293305.322307786,-0.5362743459565702
0.0,-10.0,-5.0,0.0,10095265.683016438,-0.5362743459565702
0.0,-10.0,-5.0,0.0,15294854.995117227,-0.5335554013612182
0.0,-10.0,-5.0,0.0,14932598.628511049,-0.5338636794522207
0.0,-10.0,-5.0,0.0,16437324.482850932,-0.5326176907118165
0.0,-10.0,-5.0,0.0,9934414.05280195,-0.5362743459565702
0.0,-10.0,-5.0,0.0,9934414.05280195,-0.5362743459565702
0.0,-10.0,-5.0,0.0,10749976.165238908,-0.5362743459565702
0.0,-10.0,-5.0,5.0,11938275.285007143,-0.5362743459565702
0.0,-10.0,-5.0,5.0,12051182.439961314,-0.5362743459565702
0.0,-10.0,-5.0,5.0,14244903.377434853,-0.5344421115888529
0.0,-10.0,-5.0,5.0,12522989.565995824,-0.536048519909614
0.0,-10.0,-5.0,5.0,15715581.486903409,-0.5331810506959134
0.0,-10.0,-5.0,5.0,14604330.985723767,-0.5341252241984501
0.0,-10.0,-5.0,5.0,15606823.106715385,-0.5332712062071454
0.0,-10.0,-5.0,5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,5.0,16408113.466107085,-0.5326176907118165
0.0,-10.0,-5.0,10.0,10197192.284882516,-0.5362743459565702
0.0,-10.0,-5.0,10.0,11063144.558326608,-0.5362743459565702
0.0,-10.0,-5.0,10.0,10023488.056209894,-0.5362743459565702
0.0,-10.0,-5.0,10.0,16321288.461042192,-0.5326176907118165
0.0,-10.0,-5.0,10.0,9864297.70556198,-0.5362743459565702
0.0,-10.0,-5.0,10.0,16321288.461042192,-0.5326176907118165
0.0,-10.0,-5.0,10.0,9864297.70556198,-0.5362743459565702
0.0,-10.0,-5.0,10.0,13095788.552567245,-0.5354312190068669
0.0,-10.0,-5.0,10.0,10733180.94170223,-0.5362743459565702
0.0,-10.0,-5.0,10.0,15267302.869493347,-0.5334872318784086
0.0,-10.0,0.0,-10.0,9817170.669036707,-0.5364473470875024
0.0,-10.0,0.0,-10.0,14656762.52796674,-0.5341183699186951
0.0,-10.0,0.0,-10.0,12114421.895558657,-0.5364473470875024
0.0,-10.0,0.0,-10.0,14811548.985071149,-0.5339834249022186
0.0,-10.0,0.0,-10.0,16247231.769829264,-0.5327796224392578
0.0,-10.0,0.0,-10.0,13467081.587299077,-0.5351928915271451
0.0,-10.0,0.0,-10.0,16247231.769829264,-0.5327796224392578
0.0,-10.0,0.0,-10.0,9817170.669036707,-0.5364473470875024
0.0,-10.0,0.0,-10.0,15911619.522983098,-0.5330536493000921
0.0,-10.0,0.0,-10.0,15356216.200017486,-0.5335168264634418
0.0,-10.0,0.0,-5.0,13105938.749396123,-0.5355977510307809
0.0,-10.0,0.0,-5.0,13350884.266503897,-0.5353665559865053
0.0,-10.0,0.0,-5.0,16331775.239768608,-0.5327796224392578
0.0,-10.0,0.0,-5.0,9868204.942024114,-0.5364473470875024
0.0,-10.0,0.0,-5.0,11958682.67142677,-0.5364473470875024
0.0,-10.0,0.0,-5.0,13126832.942194026,-0.5355779043358702
0.0,-10.0,0.0,-5.0,10845355.41910337,-0.5364473470875024
0.0,-10.0,0.0,-5.0,9940598.167191278,-0.5364473470875024
0.0,-10.0,0.0,-5.0,10339139.946446344,-0.5364473470875024
0.0,-10.0,0.0,-5.0,16331775.239768608,-0.5327796224392578
0.0,-10.0,0.0,0.0,16360218.6670294,-0.5327796224392578
0.0,-10.0,0.0,0.0,13885294.389162682,-0.5348949263751008
0.0,-10.0,0.0,0.0,15773374.0085879,-0.5332582496494243
0.0,-10.0,0.0,0.0,15606883.128330762,-0.5333964700842029
0.0,-10.0,0.0,0.0,11085598.749471463,-0.5364473470875024
0.0,-10.0,0.0,0.0,11016911.737118186,-0.5364473470875024
0.0,-10.0,0.0,0.0,16360218.6670294,-0.5327796224392578
0.0,-10.0,0.0,0.0,13094975.174033511,-0.5356298193616544
0.0,-10.0,0.0,0.0,16360218.6670294,-0.5327796224392578
0.0,-10.0,0.0,0.0,15673891.439679958,-0.5333407074324947
0.0,-10.0,0.0,5.0,9868204.942024114,-0.5364473470875024
0.0,-10.0,0.0,5.0,12113044.85705199,-0.5364473470875024
0.0,-10.0,0.0,5.0,13919175.894121187,-0.5348421376483197
0.0,-10.0,0.0,5.0,9868204.942024114,-0.5364473470875024
0.0,-10.0,0.0,5.0,15242004.153499343,-0.5336808044359582
0.0,-10.0,0.0,5.0,12343049.84175326,-0.5363383457186361
0.0,-10.0,0.0,5.0,9868204.942024114,-0.5364473470875024
0.0,-10.0,0.0,5.0,15348042.75073043,-0.5335910310376277
0.0,-10.0,0.0,5.0,15376152.81785155,-0.533567310819659
0.0,-10.0,0.0,5.0,12064342.325604735,-0.5364473470875024
0.0,-10.0,0.0,10.0,16247231.769829264,-0.5327796224392578
0.0,-10.0,0.0,10.0,11943155.068288393,-0.5364473470875024
0.0,-10.0,0.0,10.0,9817170.669036707,-0.5364473470875024
0.0,-10.0,0.0,10.0,15877728.955798574,-0.5330815614865132
0.0,-10.0,0.0,10.0,15782575.409424799,-0.5331601696021295
0.0,-10.0,0.0,10.0,10803711.800734945,-0.5364473470875024
0.0,-10.0,0.0,10.0,11540809.489651851,-0.5364473470875024
0.0,-10.0,0.0,10.0,12266447.356906928,-0.5363510929131299
0.0,-10.0,0.0,10.0,10507769.413026992,-0.5364473470875024
0.0,-10.0,0.0,10.0,16247231.769829264,-0.5327796224392578
0.0,-10.0,5.0,-10.0,14523704.832830915,-0.5339338712769971
0.0,-10.0,5.0,-10.0,14735507.807825077,-0.5337485150103903
0.0,-10.0,5.0,-10.0,10385576.156845517,-0.5362743459565702
0.0,-10.0,5.0,-10.0,9987302.63942847,-0.5362743459565702
0.0,-10.0,5.0,-10.0,10821955.47174723,-0.5362743459565702
0.0,-10.0,5.0,-10.0,13370001.821824186,-0.5349807063646606
0.0,-10.0,5.0,-10.0,10468999.635063684,-0.5362743459565702
0.0,-10.0,5.0,-10.0,11223027.428982707,-0.5362743459565702
0.0,-10.0,5.0,-10.0,11263164.58389048,-0.5362743459565702
0.0,-10.0,5.0,-10.0,11993555.714077923,-0.5362743459565702
0.0,-10.0,5.0,-5.0,9760739.143452171,-0.5362743459565702
0.0,-10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,-5.0,11514653.82407207,-0.5362743459565702
0.0,-10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,-5.0,10376972.524184737,-0.5362743459565702
0.0,-10.0,5.0,-5.0,9760739.143452171,-0.5362743459565702
0.0,-10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,-5.0,11118780.396670625,-0.5362743459565702
0.0,-10.0,5.0,-5.0,13451365.886115463,-0.5349679801504208
0.0,-10.0,5.0,0.0,15274091.7963763,-0.5333733017840726
0.0,-10.0,5.0,0.0,15374266.337226154,-0.5332887808691774
0.0,-10.0,5.0,0.0,11180976.241307627,-0.5362743459565702
0.0,-10.0,5.0,0.0,10138075.662587974,-0.5362743459565702
0.0,-10.0,5.0,0.0,12993995.648160793,-0.5354199462487843
0.0,-10.0,5.0,0.0,16187256.545393953,-0.5326176907118165
0.0,-10.0,5.0,0.0,10573882.948773246,-0.5362743459565702
0.0,-10.0,5.0,0.0,11347952.967078056,-0.5362743459565702
0.0,-10.0,5.0,0.0,16187256.545393953,-0.5326176907118165
0.0,-10.0,5.0,0.0,16187256.545393953,-0.5326176907118165
0.0,-10.0,5.0,5.0,15794618.988905065,-0.5329164652916483
0.0,-10.0,5.0,5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,5.0,11472973.885316666,-0.5362743459565702
0.0,-10.0,5.0,5.0,14421664.602589717,-0.5340883143701243
0.0,-10.0,5.0,5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,5.0,12039363.627250545,-0.5362743459565702
0.0,-10.0,5.0,5.0,10715322.897618432,-0.5362743459565702
0.0,-10.0,5.0,5.0,16159831.510768458,-0.5326176907118165
0.0,-10.0,5.0,5.0,9760739.143452171,-0.5362743459565702
0.0,-10.0,5.0,5.0,10876024.168320442,-0.5362743459565702
0.0,-10.0,5.0,10.0,13478783.11546758,-0.534879176725163
0.0,-10.0,5.0,10.0,10767603.35839359,-0.5362743459565702
0.0,-10.0,5.0,10.0,9711609.910964852,-0.5362743459565702
0.0,-10.0,5.0,10.0,10941136.398439024,-0.5362743459565702
0.0,-10.0,5.0,10.0,16078315.047608541,-0.5326176907118165
0.0,-10.0,5.0,10.0,16078315.047608541,-0.5326176907118165
0.0,-10.0,5.0,10.0,13860451.706855057,-0.5345277313624056
0.0,-10.0,5.0,10.0,13111547.487312011,-0.5352243005178486
0.0,-10.0,5.0,10.0,14995212.542743197,-0.5335239454571803
0.0,-10.0,5.0,10.0,9711609.910964852,-0.5362743459565702
0.0,-10.0,10.0,-10.0,14755344.49852087,-0.5330408823120893
0.0,-10.0,10.0,-10.0,9553133.14622355,-0.535766957888786
0.0,-10.0,10.0,-10.0,13590457.278632116,-0.5340787116269519
0.0,-10.0,10.0,-10.0,15822897.356612716,-0.5321423051634868
0.0,-10.0,10.0,-10.0,11635981.88661264,-0.535766957888786
0.0,-10.0,10.0,-10.0,15822897.356612716,-0.5321423051634868
0.0,-10.0,10.0,-10.0,15692424.087223362,-0.5322496398162753
0.0,-10.0,10.0,-10.0,10690045.236353459,-0.535766957888786
0.0,-10.0,10.0,-10.0,9553133.14622355,-0.535766957888786
0.0,-10.0,10.0,-10.0,10070803.636161136,-0.535766957888786
0.0,-10.0,10.0,-5.0,11655419.209081048,-0.535766957888786
0.0,-10.0,10.0,-5.0,9599992.669199467,-0.535766957888786
0.0,-10.0,10.0,-5.0,10785318.301100435,-0.535766957888786
0.0,-10.0,10.0,-5.0,15708813.854597852,-0.5322996924809636
0.0,-10.0,10.0,-5.0,9599992.669199467,-0.535766957888786
0.0,-10.0,10.0,-5.0,13125538.007203782,-0.5345719528906367
0.0,-10.0,10.0,-5.0,10059264.591249533,-0.535766957888786
0.0,-10.0,10.0,-5.0,10067354.095778678,-0.535766957888786
0.0,-10.0,10.0,-5.0,10767408.400018064,-0.535766957888786
0.0,-10.0,10.0,-5.0,9707698.705007257,-0.535766957888786
0.0,-10.0,10.0,0.0,13571498.571639858,-0.5341777533635111
0.0,-10.0,10.0,0.0,13858819.729208257,-0.5339160695437276
0.0,-10.0,10.0,0.0,9923777.328169702,-0.535766957888786
0.0,-10.0,10.0,0.0,13561369.189306652,-0.5341870542631251
0.0,-10.0,10.0,0.0,13791095.648584727,-0.533977382327758
0.0,-10.0,10.0,0.0,9615757.877727069,-0.535766957888786
0.0,-10.0,10.0,0.0,12479235.953555195,-0.5352119179430093
0.0,-10.0,10.0,0.0,12658918.724322006,-0.5350373396741938
0.0,-10.0,10.0,0.0,15927016.72461087,-0.5321423051634868
0.0,-10.0,10.0,0.0,15927016.72461087,-0.5321423051634868
0.0,-10.0,10.0,5.0,10941017.169693852,-0.535766957888786
0.0,-10.0,10.0,5.0,15900805.6174517,-0.5321423051634868
0.0,-10.0,10.0,5.0,13289097.82924571,-0.5344186585864718
0.0,-10.0,10.0,5.0,11296199.39092171,-0.535766957888786
0.0,-10.0,10.0,5.0,13345258.949405275,-0.5343663477234973
0.0,-10.0,10.0,5.0,10743202.69399319,-0.535766957888786
0.0,-10.0,10.0,5.0,12293206.692669706,-0.5353747141859213
0.0,-10.0,10.0,5.0,15900805.6174517,-0.5321423051634868
0.0,-10.0,10.0,5.0,12747486.191843877,-0.5349318203942898
0.0,-10.0,10.0,5.0,15900805.6174517,-0.5321423051634868
0.0,-10.0,10.0,10.0,9553133.14622355,-0.535766957888786
0.0,-10.0,10.0,10.0,12238276.227572437,-0.535369650363405
0.0,-10.0,10.0,10.0,9890414.192656398,-0.535766957888786
0.0,-10.0,10.0,10.0,13415121.991367659,-0.5342405565690213
0.0,-10.0,10.0,10.0,15819492.758917367,-0.5321450975209994
0.0,-10.0,10.0,10.0,10129224.641468614,-0.535766957888786
0.0,-10.0,10.0,10.0,12418467.009481158,-0.5351917218628053
0.0,-10.0,10.0,10.0,10425212.054071926,-0.535766957888786
0.0,-10.0,10.0,10.0,10620517.852097504,-0.535766957888786
0.0,-10.0,10.0,10.0,9553133.14622355,-0.535766957888786
0.0,-5.0,-10.0,-10.0,14759874.93341539,-0.5334862823714255
0.0,-5.0,-10.0,-10.0,9904741.868314164,-0.535766957888786
0.0,-5.0,-10.0,-10.0,9904741.868314164,-0.535766957888786
0.0,-5.0,-10.0,-10.0,14536845.050423577,-0.5336791078540193
0.0,-5.0,-10.0,-10.0,14638726.099095922,-0.533590752257518
0.0,-5.0,-10.0,-10.0,14990199.37026305,-0.5332894205262688
0.0,-5.0,-10.0,-10.0,14597489.35794157,-0.5336264590478774
0.0,-5.0,-10.0,-10.0,11021125.72414903,-0.535766957888786
0.0,-5.0,-10.0,-10.0,9904741.868314164,-0.535766957888786
0.0,-5.0,-10.0,-10.0,11094061.555759583,-0.535766957888786
0.0,-5.0,-10.0,-5.0,15356889.581784891,-0.5330495048261702
0.0,-5.0,-10.0,-5.0,12645433.813399363,-0.5354754084168513
0.0,-5.0,-10.0,-5.0,11094514.78416504,-0.535766957888786
0.0,-5.0,-10.0,-5.0,12099382.89568298,-0.535766957888786
0.0,-5.0,-10.0,-5.0,14209593.327400377,-0.5340336286803804
0.0,-5.0,-10.0,-5.0,14058643.905937264,-0.5341674795240456
0.0,-5.0,-10.0,-5.0,14535341.091717087,-0.5337483546550169
0.0,-5.0,-10.0,-5.0,12368604.047049755,-0.53574400549777
0.0,-5.0,-10.0,-5.0,10608321.62763214,-0.535766957888786
0.0,-5.0,-10.0,-5.0,10624144.44772543,-0.535766957888786
0.0,-5.0,-10.0,0.0,16504279.887109915,-0.5321423051634868
0.0,-5.0,-10.0,0.0,12004874.750887435,-0.535766957888786
0.0,-5.0,-10.0,0.0,10902624.57898818,-0.535766957888786
0.0,-5.0,-10.0,0.0,12559417.181295067,-0.5355803067037587
0.0,-5.0,-10.0,0.0,9976141.59328589,-0.535766957888786
0.0,-5.0,-10.0,0.0,16504279.887109915,-0.5321423051634868
0.0,-5.0,-10.0,0.0,13366691.62393325,-0.5348174164119396
0.0,-5.0,-10.0,0.0,14459126.474877048,-0.5338373932013837
0.0,-5.0,-10.0,0.0,15216808.84028269,-0.5331896755074461
0.0,-5.0,-10.0,0.0,9976141.59328589,-0.535766957888786
0.0,-5.0,-10.0,5.0,16367989.192235366,-0.5322267778586048
0.0,-5.0,-10.0,5.0,16474550.327902928,-0.5321423051634868
0.0,-5.0,-10.0,5.0,16474550.327902928,-0.5321423051634868
0.0,-5.0,-10.0,5.0,9958167.359688904,-0.535766957888786
0.0,-5.0,-10.0,5.0,12897167.758938788,-0.5352348067923229
0.0,-5.0,-10.0,5.0,14800065.370903537,-0.5335200160857874
0.0,-5.0,-10.0,5.0,11263407.747690236,-0.535766957888786
0.0,-5.0,-10.0,5.0,11290032.280443158,-0.535766957888786
0.0,-5.0,-10.0,5.0,10086134.668758873,-0.535766957888786
0.0,-5.0,-10.0,5.0,9958167.359688904,-0.535766957888786
0.0,-5.0,-10.0,10.0,9904741.868314164,-0.535766957888786
0.0,-5.0,-10.0,10.0,12898398.76497259,-0.5351677662528963
0.0,-5.0,-10.0,10.0,15709255.305235133,-0.532689025815584
0.0,-5.0,-10.0,10.0,13787374.968908511,-0.5343437029948667
0.0,-5.0,-10.0,10.0,16074699.249065032,-0.5323917342411271
0.0,-5.0,-10.0,10.0,15017826.148177093,-0.5332659595705899
0.0,-5.0,-10.0,10.0,13767011.057637965,-0.5343621329358912
0.0,-5.0,-10.0,10.0,10754918.363836512,-0.535766957888786
0.0,-5.0,-10.0,10.0,11262884.332341984,-0.535766957888786
0.0,-5.0,-10.0,10.0,13184092.393858336,-0.5348985223319749
0.0,-5.0,-5.0,-10.0,16405908.367151406,-0.5326176907118165
0.0,-5.0,-5.0,-10.0,12777849.482826812,-0.5357992530090535
0.0,-5.0,-5.0,-10.0,14412105.846152734,-0.5342922268868056
0.0,-5.0,-5.0,-10.0,9915380.260031132,-0.5362743459565702
0.0,-5.0,-5.0,-10.0,13613225.340798007,-0.5350121001921322
0.0,-5.0,-5.0,-10.0,15804949.54708233,-0.5331055611995454
0.0,-5.0,-5.0,-10.0,12415453.104796115,-0.536152400590859
0.0,-5.0,-5.0,-10.0,12497293.559897965,-0.536071982736534
0.0,-5.0,-5.0,-10.0,15252484.011084652,-0.5335664923889472
0.0,-5.0,-5.0,-10.0,9915380.260031132,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,9967845.452385593,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,10476769.131300425,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,10682362.280484987,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,15124745.518399674,-0.533742724924464
0.0,-5.0,-5.0,-5.0,9967845.452385593,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,13907569.00156358,-0.5348097404130037
0.0,-5.0,-5.0,-5.0,16492733.3722163,-0.5326176907118165
0.0,-5.0,-5.0,-5.0,11943623.232388645,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,11114355.049306277,-0.5362743459565702
0.0,-5.0,-5.0,-5.0,15225102.778836189,-0.5336576554288317
0.0,-5.0,-5.0,0.0,11752476.32138528,-0.5362743459565702
0.0,-5.0,-5.0,0.0,12889165.10524848,-0.5357792028932273
0.0,-5.0,-5.0,0.0,11258151.93960565,-0.5362743459565702
0.0,-5.0,-5.0,0.0,9985496.607271101,-0.5362743459565702
0.0,-5.0,-5.0,0.0,9985496.607271101,-0.5362743459565702
0.0,-5.0,-5.0,0.0,15105345.217866044,-0.5337819487164287
0.0,-5.0,-5.0,0.0,14882264.311769372,-0.5339726717659944
0.0,-5.0,-5.0,0.0,11727098.349780098,-0.5362743459565702
0.0,-5.0,-5.0,0.0,14196522.692820312,-0.5345726723517199
0.0,-5.0,-5.0,0.0,9985496.607271101,-0.5362743459565702
0.0,-5.0,-5.0,5.0,12243937.995736752,-0.5362743459565702
0.0,-5.0,-5.0,5.0,12079150.883609025,-0.5362743459565702
0.0,-5.0,-5.0,5.0,10938025.817947254,-0.5362743459565702
0.0,-5.0,-5.0,5.0,16016491.641808804,-0.5330011302602969
0.0,-5.0,-5.0,5.0,15329246.398468953,-0.533569819287432
0.0,-5.0,-5.0,5.0,16492733.3722163,-0.5326176907118165
0.0,-5.0,-5.0,5.0,9967845.452385593,-0.5362743459565702
0.0,-5.0,-5.0,5.0,12047141.824354248,-0.5362743459565702
0.0,-5.0,-5.0,5.0,16280529.573700741,-0.5327875036444869
0.0,-5.0,-5.0,5.0,10788336.52111823,-0.5362743459565702
0.0,-5.0,-5.0,10.0,16405908.367151406,-0.5326176907118165
0.0,-5.0,-5.0,10.0,9915380.260031132,-0.5362743459565702
0.0,-5.0,-5.0,10.0,14089710.013066702,-0.5345790567550938
0.0,-5.0,-5.0,10.0,15648169.137590937,-0.5332351221536349
0.0,-5.0,-5.0,10.0,12110717.790438004,-0.5362743459565702
0.0,-5.0,-5.0,10.0,9915380.260031132,-0.5362743459565702
0.0,-5.0,-5.0,10.0,14882100.1762449,-0.533882561589111
0.0,-5.0,-5.0,10.0,10754714.360935763,-0.5362743459565702
0.0,-5.0,-5.0,10.0,12391398.134624701,-0.5361761126355774
0.0,-5.0,-5.0,10.0,16405908.367151406,-0.5326176907118165
0.0,-5.0,0.0,-10.0,14525144.663897252,-0.5343003825404296
0.0,-5.0,0.0,-10.0,14715019.47123062,-0.5341340982418791
0.0,-5.0,0.0,-10.0,16331851.675938478,-0.5327796224392578
0.0,-5.0,0.0,-10.0,12753559.281694556,-0.5359357889467572
0.0,-5.0,0.0,-10.0,11329752.215918286,-0.5364473470875024
0.0,-5.0,0.0,-10.0,10235457.853329577,-0.5364473470875024
0.0,-5.0,0.0,-10.0,12465299.299920872,-0.5362174731834844
0.0,-5.0,0.0,-10.0,14967613.268544197,-0.5339153623456332
0.0,-5.0,0.0,-10.0,11473207.038354592,-0.5364473470875024
0.0,-5.0,0.0,-10.0,14024741.326914467,-0.534746555045079
0.0,-5.0,0.0,-5.0,9919287.496493265,-0.5364473470875024
0.0,-5.0,0.0,-5.0,11786911.412000634,-0.5364473470875024
0.0,-5.0,0.0,-5.0,14149143.45157314,-0.534700029177703
0.0,-5.0,0.0,-5.0,13488907.58517225,-0.5353024377223179
0.0,-5.0,0.0,-5.0,12941469.220113138,-0.5358186660563081
0.0,-5.0,0.0,-5.0,11968891.42581983,-0.5364473470875024
0.0,-5.0,0.0,-5.0,9919287.496493265,-0.5364473470875024
0.0,-5.0,0.0,-5.0,16416395.145877821,-0.5327796224392578
0.0,-5.0,0.0,-5.0,12443250.785040973,-0.5363025246200802
0.0,-5.0,0.0,-5.0,16416395.145877821,-0.5327796224392578
0.0,-5.0,0.0,0.0,16047019.788635388,-0.5331009595819849
0.0,-5.0,0.0,0.0,9936457.239260698,-0.5364473470875024
0.0,-5.0,0.0,0.0,12540590.434803456,-0.5362281152320644
0.0,-5.0,0.0,0.0,15279246.374013692,-0.5337384366550595
0.0,-5.0,0.0,0.0,16444838.573138613,-0.5327796224392578
0.0,-5.0,0.0,0.0,11356215.578574525,-0.5364473470875024
0.0,-5.0,0.0,0.0,11705816.429146854,-0.5364473470875024
0.0,-5.0,0.0,0.0,9936457.239260698,-0.5364473470875024
0.0,-5.0,0.0,0.0,14444992.932599228,-0.5344589595683973
0.0,-5.0,0.0,0.0,10065372.727403361,-0.5364473470875024
0.0,-5.0,0.0,5.0,16416395.145877821,-0.5327796224392578
0.0,-5.0,0.0,5.0,16416395.145877821,-0.5327796224392578
0.0,-5.0,0.0,5.0,11911023.700990764,-0.5364473470875024
0.0,-5.0,0.0,5.0,9919287.496493265,-0.5364473470875024
0.0,-5.0,0.0,5.0,9919287.496493265,-0.5364473470875024
0.0,-5.0,0.0,5.0,9919287.496493265,-0.5364473470875024
0.0,-5.0,0.0,5.0,12369289.607140878,-0.5363755826282424
0.0,-5.0,0.0,5.0,14711806.174018992,-0.5342030447020407
0.0,-5.0,0.0,5.0,15158610.292983204,-0.533818446458036
0.0,-5.0,0.0,5.0,12647439.413424052,-0.536102500317323
0.0,-5.0,0.0,10.0,15776658.783867106,-0.5332328954866329
0.0,-5.0,0.0,10.0,11317294.56910018,-0.5364473470875024
0.0,-5.0,0.0,10.0,12037626.996832563,-0.5364473470875024
0.0,-5.0,0.0,10.0,9868253.223505858,-0.5364473470875024
0.0,-5.0,0.0,10.0,11800921.107336935,-0.5364473470875024
0.0,-5.0,0.0,10.0,13864312.992453402,-0.5348921191440656
0.0,-5.0,0.0,10.0,14930641.242654033,-0.5339472048390188
0.0,-5.0,0.0,10.0,9868253.223505858,-0.5364473470875024
0.0,-5.0,0.0,10.0,16331851.675938478,-0.5327796224392578
0.0,-5.0,0.0,10.0,9868253.223505858,-0.5364473470875024
0.0,-5.0,5.0,-10.0,13502049.815321168,-0.5349233407187378
0.0,-5.0,5.0,-10.0,15948629.94863554,-0.5327923585558826
0.0,-5.0,5.0,-10.0,12683023.84871216,-0.5357008089562301
0.0,-5.0,5.0,-10.0,11852244.95897081,-0.5362743459565702
0.0,-5.0,5.0,-10.0,12937316.83325273,-0.5354556032937126
0.0,-5.0,5.0,-10.0,12342418.566616949,-0.5360350658848226
0.0,-5.0,5.0,-10.0,14283832.738348098,-0.5342129986853332
0.0,-5.0,5.0,-10.0,10238485.925522435,-0.5362743459565702
0.0,-5.0,5.0,-10.0,14596630.405058559,-0.5339369334977959
0.0,-5.0,5.0,-10.0,12102197.79313976,-0.5362743459565702
0.0,-5.0,5.0,-5.0,9973508.208227586,-0.5362743459565702
0.0,-5.0,5.0,-5.0,16244451.416877672,-0.5326176907118165
0.0,-5.0,5.0,-5.0,15238248.432637382,-0.5334491673426458
0.0,-5.0,5.0,-5.0,12072995.660645947,-0.5362743459565702
0.0,-5.0,5.0,-5.0,13053561.12804809,-0.5354069799215626
0.0,-5.0,5.0,-5.0,11461836.004854238,-0.5362743459565702
0.0,-5.0,5.0,-5.0,16244451.416877672,-0.5326176907118165
0.0,-5.0,5.0,-5.0,16244451.416877672,-0.5326176907118165
0.0,-5.0,5.0,-5.0,15846037.959457902,-0.532942164654912
0.0,-5.0,5.0,-5.0,9811821.697921325,-0.5362743459565702
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,0.0,15527526.721519986,-0.5332278522226573
0.0,-5.0,5.0,0.0,12402622.763019983,-0.5360575500048199
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,0.0,14419226.528975554,-0.5341783863825066
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,0.0,10717493.429316498,-0.5362743459565702
0.0,-5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,-5.0,5.0,5.0,9811821.697921325,-0.5362743459565702
0.0,-5.0,5.0,5.0,9947066.735057544,-0.5362743459565702
0.0,-5.0,5.0,5.0,11859855.616703924,-0.5362743459565702
0.0,-5.0,5.0,5.0,12666851.912107158,-0.5357783356613817
0.0,-5.0,5.0,5.0,12467634.641154466,-0.5359729455754071
0.0,-5.0,5.0,5.0,9811821.697921325,-0.5362743459565702
0.0,-5.0,5.0,5.0,13480102.286192112,-0.5350065999527692
0.0,-5.0,5.0,5.0,9811821.697921325,-0.5362743459565702
0.0,-5.0,5.0,5.0,14527336.338417143,-0.5340618222434649
0.0,-5.0,5.0,5.0,16244451.416877672,-0.5326176907118165
0.0,-5.0,5.0,10.0,9762692.465434004,-0.5362743459565702
0.0,-5.0,5.0,10.0,16162934.953717755,-0.5326176907118165
0.0,-5.0,5.0,10.0,13713894.160859967,-0.5347278762615658
0.0,-5.0,5.0,10.0,14358983.987602891,-0.5341462622353026
0.0,-5.0,5.0,10.0,15359887.622410111,-0.5332814569221642
0.0,-5.0,5.0,10.0,10316607.63102625,-0.5362743459565702
0.0,-5.0,5.0,10.0,14175847.65726103,-0.5343093546388844
0.0,-5.0,5.0,10.0,9762692.465434004,-0.5362743459565702
0.0,-5.0,5.0,10.0,14596639.592609815,-0.5339369254545729
0.0,-5.0,5.0,10.0,11206120.313699778,-0.5362743459565702
0.0,-5.0,10.0,-10.0,14028176.709630491,-0.5337483628466564
0.0,-5.0,10.0,-10.0,11547434.411399681,-0.535766957888786
0.0,-5.0,10.0,-10.0,10062329.099460002,-0.535766957888786
0.0,-5.0,10.0,-10.0,11748913.662621344,-0.535766957888786
0.0,-5.0,10.0,-10.0,13970344.504769005,-0.5338002804916676
0.0,-5.0,10.0,-10.0,15907517.262721932,-0.5321423051634868
0.0,-5.0,10.0,-10.0,12218370.960268766,-0.5354541580595532
0.0,-5.0,10.0,-10.0,11468461.893579625,-0.535766957888786
0.0,-5.0,10.0,-10.0,10599474.125352293,-0.535766957888786
0.0,-5.0,10.0,-10.0,9604215.700692702,-0.535766957888786
0.0,-5.0,10.0,-5.0,11240132.509264454,-0.535766957888786
0.0,-5.0,10.0,-5.0,15985425.523560915,-0.5321423051634868
0.0,-5.0,10.0,-5.0,12036023.491291244,-0.5356949728153494
0.0,-5.0,10.0,-5.0,12175829.268458208,-0.5355554045769597
0.0,-5.0,10.0,-5.0,9651075.223668618,-0.535766957888786
0.0,-5.0,10.0,-5.0,11210623.863780199,-0.535766957888786
0.0,-5.0,10.0,-5.0,11590455.47063008,-0.535766957888786
0.0,-5.0,10.0,-5.0,10586486.939708836,-0.535766957888786
0.0,-5.0,10.0,-5.0,12718148.272549767,-0.535025072423725
0.0,-5.0,10.0,-5.0,15279507.68189297,-0.5327250554780113
0.0,-5.0,10.0,0.0,15476562.735758211,-0.5325814585257258
0.0,-5.0,10.0,0.0,12420820.343645882,-0.5353335474856802
0.0,-5.0,10.0,0.0,12461934.760883655,-0.5352933498286165
0.0,-5.0,10.0,0.0,12799818.20330431,-0.5349666974819213
0.0,-5.0,10.0,0.0,12039573.953292541,-0.5357111081027618
0.0,-5.0,10.0,0.0,11171597.567542497,-0.535766957888786
0.0,-5.0,10.0,0.0,13649393.66563548,-0.5341724654583125
0.0,-5.0,10.0,0.0,16011636.630720086,-0.5321423051634868
0.0,-5.0,10.0,0.0,16011636.630720086,-0.5321423051634868
0.0,-5.0,10.0,0.0,11969509.255940242,-0.535766957888786
0.0,-5.0,10.0,5.0,11361379.016204223,-0.535766957888786
0.0,-5.0,10.0,5.0,13795307.273946388,-0.5340193690938633
0.0,-5.0,10.0,5.0,13769531.611337302,-0.5340427375137166
0.0,-5.0,10.0,5.0,10224959.055406783,-0.535766957888786
0.0,-5.0,10.0,5.0,14779124.27043013,-0.5331504806369572
0.0,-5.0,10.0,5.0,15985425.523560915,-0.5321423051634868
0.0,-5.0,10.0,5.0,11092319.307995208,-0.535766957888786
0.0,-5.0,10.0,5.0,15619185.50106347,-0.5324421784850955
0.0,-5.0,10.0,5.0,15985425.523560915,-0.5321423051634868
0.0,-5.0,10.0,5.0,12383148.482213126,-0.5353506237907404
0.0,-5.0,10.0,10.0,13383322.866646716,-0.5343363604078223
0.0,-5.0,10.0,10.0,15420041.59207951,-0.5325446152298178
0.0,-5.0,10.0,10.0,12194253.514218008,-0.5354781174660166
0.0,-5.0,10.0,10.0,15499510.68590224,-0.5324783851669772
0.0,-5.0,10.0,10.0,13212591.594908841,-0.5344955536622176
0.0,-5.0,10.0,10.0,11884315.507210035,-0.535766957888786
0.0,-5.0,10.0,10.0,9604215.700692702,-0.535766957888786
0.0,-5.0,10.0,10.0,11188281.818551695,-0.535766957888786
0.0,-5.0,10.0,10.0,11418326.391909525,-0.535766957888786
0.0,-5.0,10.0,10.0,15907517.262721932,-0.5321423051634868
0.0,0.0,-10.0,-10.0,12377284.926636055,-0.5356913752882393
0.0,0.0,-10.0,-10.0,9921927.854687579,-0.535766957888786
0.0,0.0,-10.0,-10.0,16414653.18265237,-0.5321423051634868
0.0,0.0,-10.0,-10.0,12409312.338234445,-0.5356600622492326
0.0,0.0,-10.0,-10.0,9921927.854687579,-0.535766957888786
0.0,0.0,-10.0,-10.0,13750099.280029748,-0.5343990666098147
0.0,0.0,-10.0,-10.0,9921927.854687579,-0.535766957888786
0.0,0.0,-10.0,-10.0,16414653.18265237,-0.5321423051634868
0.0,0.0,-10.0,-10.0,10542307.651046965,-0.535766957888786
0.0,0.0,-10.0,-10.0,16414653.18265237,-0.5321423051634868
0.0,0.0,-10.0,-5.0,13039283.91482101,-0.535121677334113
0.0,0.0,-10.0,-5.0,14762860.14083314,-0.5335737868038061
0.0,0.0,-10.0,-5.0,15034096.68268703,-0.5333426449153171
0.0,0.0,-10.0,-5.0,13253036.7092173,-0.5349218004731141
0.0,0.0,-10.0,-5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,-5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,-5.0,12708083.914016284,-0.5354362172748731
0.0,0.0,-10.0,-5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,-5.0,14503295.611089585,-0.5337979703303715
0.0,0.0,-10.0,-5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,0.0,13396288.409059016,-0.5348113665068067
0.0,0.0,-10.0,0.0,11906004.016938241,-0.535766957888786
0.0,0.0,-10.0,0.0,16005097.812897874,-0.5325631572687279
0.0,0.0,-10.0,0.0,10537064.461035773,-0.535766957888786
0.0,0.0,-10.0,0.0,14080794.37530971,-0.534191893894557
0.0,0.0,-10.0,0.0,11751093.339295074,-0.535766957888786
0.0,0.0,-10.0,0.0,12413927.106803222,-0.5357423953612552
0.0,0.0,-10.0,0.0,16532749.030214157,-0.5321423051634868
0.0,0.0,-10.0,0.0,13351747.875396919,-0.5348524857350105
0.0,0.0,-10.0,0.0,12928371.22251483,-0.5352483690003093
0.0,0.0,-10.0,5.0,13307307.955232913,-0.5348714114149712
0.0,0.0,-10.0,5.0,10512986.008220669,-0.535766957888786
0.0,0.0,-10.0,5.0,16503019.47100717,-0.5321423051634868
0.0,0.0,-10.0,5.0,12993944.816934496,-0.5351643816899103
0.0,0.0,-10.0,5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,5.0,11493637.47383723,-0.535766957888786
0.0,0.0,-10.0,5.0,16503019.47100717,-0.5321423051634868
0.0,0.0,-10.0,5.0,9975353.34606232,-0.535766957888786
0.0,0.0,-10.0,5.0,14491368.402095746,-0.5338083434870746
0.0,0.0,-10.0,5.0,16503019.47100717,-0.5321423051634868
0.0,0.0,-10.0,10.0,13446630.524847014,-0.5346762856061501
0.0,0.0,-10.0,10.0,12361267.546830114,-0.5357070580301728
0.0,0.0,-10.0,10.0,15536967.794850057,-0.5328532836085194
0.0,0.0,-10.0,10.0,14445039.13500152,-0.533781012146753
0.0,0.0,-10.0,10.0,16414653.18265237,-0.5321423051634868
0.0,0.0,-10.0,10.0,10026292.148368182,-0.535766957888786
0.0,0.0,-10.0,10.0,11667312.014581013,-0.535766957888786
0.0,0.0,-10.0,10.0,10251179.852731468,-0.535766957888786
0.0,0.0,-10.0,10.0,15745437.296675343,-0.5326817421848159
0.0,0.0,-10.0,10.0,10353027.740308776,-0.535766957888786
0.0,0.0,-5.0,-10.0,9932566.246404547,-0.5362743459565702
0.0,0.0,-5.0,-10.0,14927378.208196416,-0.5338658362392172
0.0,0.0,-5.0,-10.0,12872075.19698339,-0.5357299988771108
0.0,0.0,-5.0,-10.0,10347571.190433519,-0.5362743459565702
0.0,0.0,-5.0,-10.0,16434377.51025565,-0.5326176907118165
0.0,0.0,-5.0,-10.0,15710706.731197525,-0.5332058439973784
0.0,0.0,-5.0,-10.0,9932566.246404547,-0.5362743459565702
0.0,0.0,-5.0,-10.0,10995943.481187388,-0.5362743459565702
0.0,0.0,-5.0,-10.0,14886620.27466142,-0.5339008803246459
0.0,0.0,-5.0,-10.0,13800046.243992263,-0.5348627669197935
0.0,0.0,-5.0,-5.0,16521202.515320543,-0.5326176907118165
0.0,0.0,-5.0,-5.0,16325525.544565914,-0.5327739468835969
0.0,0.0,-5.0,-5.0,11293373.727324406,-0.5362743459565702
0.0,0.0,-5.0,-5.0,11828003.518113991,-0.5362743459565702
0.0,0.0,-5.0,-5.0,15796366.712936262,-0.5332036565652415
0.0,0.0,-5.0,-5.0,14623882.214681348,-0.5341956887590414
0.0,0.0,-5.0,-5.0,13919406.738415033,-0.5348207217321242
0.0,0.0,-5.0,-5.0,11252143.23591322,-0.5362743459565702
0.0,0.0,-5.0,-5.0,9985031.43875901,-0.5362743459565702
0.0,0.0,-5.0,-5.0,15400657.609343879,-0.5335321045793038
0.0,0.0,-5.0,0.0,12961177.583861342,-0.535731685266253
0.0,0.0,-5.0,0.0,14969699.22509781,-0.5339197129346862
0.0,0.0,-5.0,0.0,11489865.709412428,-0.5362743459565702
0.0,0.0,-5.0,0.0,10312913.69918206,-0.5362743459565702
0.0,0.0,-5.0,0.0,16093912.628467778,-0.532983770779006
0.0,0.0,-5.0,0.0,13744922.730389321,-0.5350013195378092
0.0,0.0,-5.0,0.0,10998938.747901307,-0.5362743459565702
0.0,0.0,-5.0,0.0,10015247.92797822,-0.5362743459565702
0.0,0.0,-5.0,0.0,16550413.53206439,-0.5326176907118165
0.0,0.0,-5.0,0.0,10002682.593644517,-0.5362743459565702
0.0,0.0,-5.0,5.0,16521202.515320543,-0.5326176907118165
0.0,0.0,-5.0,5.0,10741411.680981126,-0.5362743459565702
0.0,0.0,-5.0,5.0,11129866.089970514,-0.5362743459565702
0.0,0.0,-5.0,5.0,11843729.146364396,-0.5362743459565702
0.0,0.0,-5.0,5.0,15717115.966325557,-0.5332689386796636
0.0,0.0,-5.0,5.0,10004694.060787592,-0.5362743459565702
0.0,0.0,-5.0,5.0,13496106.96828681,-0.5352077457099256
0.0,0.0,-5.0,5.0,15468605.853949696,-0.5334752597023182
0.0,0.0,-5.0,5.0,16521202.515320543,-0.5326176907118165
0.0,0.0,-5.0,5.0,11604314.083259251,-0.5362743459565702
0.0,0.0,-5.0,10.0,9932566.246404547,-0.5362743459565702
0.0,0.0,-5.0,10.0,12522942.814038463,-0.5360680824674904
0.0,0.0,-5.0,10.0,12347044.023905948,-0.536241069416341
0.0,0.0,-5.0,10.0,16375206.301760478,-0.532665043565772
0.0,0.0,-5.0,10.0,12200197.479874644,-0.5362743459565702
0.0,0.0,-5.0,10.0,16434377.51025565,-0.5326176907118165
0.0,0.0,-5.0,10.0,9932566.246404547,-0.5362743459565702
0.0,0.0,-5.0,10.0,15931714.893409135,-0.5330241051311714
0.0,0.0,-5.0,10.0,13680523.313528156,-0.5349719941649388
0.0,0.0,-5.0,10.0,9932566.246404547,-0.5362743459565702
0.0,0.0,0.0,-10.0,10700035.830524968,-0.5364473470875024
0.0,0.0,0.0,-10.0,11237425.394478198,-0.5364473470875024
0.0,0.0,0.0,-10.0,9885439.209879274,-0.5364473470875024
0.0,0.0,0.0,-10.0,12016805.807185175,-0.5364473470875024
0.0,0.0,0.0,-10.0,16360320.819042722,-0.5327796224392578
0.0,0.0,0.0,-10.0,14065183.954119073,-0.5347321254670887
0.0,0.0,0.0,-10.0,15646815.783707505,-0.5333632993646679
0.0,0.0,0.0,-10.0,15709874.46374883,-0.5333109189318881
0.0,0.0,0.0,-10.0,10516112.465096377,-0.5364473470875024
0.0,0.0,0.0,-10.0,9885439.209879274,-0.5364473470875024
0.0,0.0,0.0,-5.0,12357408.040943095,-0.5364085379890273
0.0,0.0,0.0,-5.0,9936473.48286668,-0.5364473470875024
0.0,0.0,0.0,-5.0,15681813.88666907,-0.533401285004131
0.0,0.0,0.0,-5.0,13047346.29417121,-0.5357391270628036
0.0,0.0,0.0,-5.0,14857717.132038869,-0.5340987301464715
0.0,0.0,0.0,-5.0,9936473.48286668,-0.5364473470875024
0.0,0.0,0.0,-5.0,12948867.59981651,-0.5358330307822675
0.0,0.0,0.0,-5.0,13293264.239114027,-0.5355067894574792
0.0,0.0,0.0,-5.0,10901110.172613561,-0.5364473470875024
0.0,0.0,0.0,-5.0,14221305.001438007,-0.5346574604497909
0.0,0.0,0.0,0.0,12299409.399302728,-0.5364473470875024
0.0,0.0,0.0,0.0,16473307.716242857,-0.5327796224392578
0.0,0.0,0.0,0.0,10888844.111809684,-0.5364473470875024
0.0,0.0,0.0,0.0,13365449.278620083,-0.535460739261074
0.0,0.0,0.0,0.0,15865347.214799842,-0.5332722545896649
0.0,0.0,0.0,0.0,9953643.225634113,-0.5364473470875024
0.0,0.0,0.0,0.0,13327932.208163107,-0.5354958373793337
0.0,0.0,0.0,0.0,16473307.716242857,-0.5327796224392578
0.0,0.0,0.0,0.0,10720100.663461622,-0.5364473470875024
0.0,0.0,0.0,0.0,10736811.593124013,-0.5364473470875024
0.0,0.0,0.0,5.0,11872097.78831855,-0.5364473470875024
0.0,0.0,0.0,5.0,16444864.288982065,-0.5327796224392578
0.0,0.0,0.0,5.0,10995531.032511646,-0.5364473470875024
0.0,0.0,0.0,5.0,11600453.541199934,-0.5364473470875024
0.0,0.0,0.0,5.0,15489881.891261842,-0.5335612180733538
0.0,0.0,0.0,5.0,12204115.00403969,-0.5364473470875024
0.0,0.0,0.0,5.0,13910788.238544289,-0.534936897492049
0.0,0.0,0.0,5.0,16444864.288982065,-0.5327796224392578
0.0,0.0,0.0,5.0,16444864.288982065,-0.5327796224392578
0.0,0.0,0.0,5.0,12942296.73023988,-0.5358393153783838
0.0,0.0,0.0,10.0,9885439.209879274,-0.5364473470875024
0.0,0.0,0.0,10.0,16360320.819042722,-0.5327796224392578
0.0,0.0,0.0,10.0,11326784.228691563,-0.5364473470875024
0.0,0.0,0.0,10.0,16360320.819042722,-0.5327796224392578
0.0,0.0,0.0,10.0,11859196.415875876,-0.5364473470875024
0.0,0.0,0.0,10.0,12090777.724604815,-0.5364473470875024
0.0,0.0,0.0,10.0,15749268.243288895,-0.5332782760767505
0.0,0.0,0.0,10.0,9885439.209879274,-0.5364473470875024
0.0,0.0,0.0,10.0,13861114.802502677,-0.534917020951031
0.0,0.0,0.0,10.0,12795621.15632721,-0.5359166038275731
0.0,0.0,5.0,-10.0,10746492.041905023,-0.5362743459565702
0.0,0.0,5.0,-10.0,9779878.451807419,-0.5362743459565702
0.0,0.0,5.0,-10.0,14078553.873814277,-0.5344189175580185
0.0,0.0,5.0,-10.0,13642837.939502794,-0.5348152832900176
0.0,0.0,5.0,-10.0,9844933.267088195,-0.5362743459565702
0.0,0.0,5.0,-10.0,13061820.638121923,-0.5353586375649784
0.0,0.0,5.0,-10.0,15712375.001548402,-0.5330098712496532
0.0,0.0,5.0,-10.0,13248388.61208995,-0.5351822563633543
0.0,0.0,5.0,-10.0,9779878.451807419,-0.5362743459565702
0.0,0.0,5.0,-10.0,11977715.009799838,-0.5362743459565702
0.0,0.0,5.0,-5.0,10540289.678178597,-0.5362743459565702
0.0,0.0,5.0,-5.0,9829007.684294738,-0.5362743459565702
0.0,0.0,5.0,-5.0,9829007.684294738,-0.5362743459565702
0.0,0.0,5.0,-5.0,11730412.521777619,-0.5362743459565702
0.0,0.0,5.0,-5.0,12191921.068501223,-0.5362674699026497
0.0,0.0,5.0,-5.0,13556185.882513743,-0.534958079077489
0.0,0.0,5.0,-5.0,16272920.559981916,-0.5326176907118165
0.0,0.0,5.0,-5.0,14284715.361913422,-0.534298268647448
0.0,0.0,5.0,-5.0,9829007.684294738,-0.5362743459565702
0.0,0.0,5.0,-5.0,13390183.764220033,-0.5351120494978017
0.0,0.0,5.0,0.0,11782764.789603332,-0.5362743459565702
0.0,0.0,5.0,0.0,9845536.503748614,-0.5362743459565702
0.0,0.0,5.0,0.0,15202757.517298155,-0.53352349088342
0.0,0.0,5.0,0.0,9845536.503748614,-0.5362743459565702
0.0,0.0,5.0,0.0,12150200.985200383,-0.5362743459565702
0.0,0.0,5.0,0.0,13390486.234539257,-0.5351327417817553
0.0,0.0,5.0,0.0,16300345.594607411,-0.5326176907118165
0.0,0.0,5.0,0.0,10565997.441337083,-0.5362743459565702
0.0,0.0,5.0,0.0,10867930.672094956,-0.5362743459565702
0.0,0.0,5.0,0.0,13042353.494998869,-0.5354601599983679
0.0,0.0,5.0,5.0,12849519.071588993,-0.5356234977206086
0.0,0.0,5.0,5.0,16272920.559981916,-0.5326176907118165
0.0,0.0,5.0,5.0,14335767.201384474,-0.5342529854618243
0.0,0.0,5.0,5.0,14567169.877714708,-0.5340492324898558
0.0,0.0,5.0,5.0,16272920.559981916,-0.5326176907118165
0.0,0.0,5.0,5.0,13232586.073670931,-0.5352595381632202
0.0,0.0,5.0,5.0,13215709.15089268,-0.535275410300873
0.0,0.0,5.0,5.0,13843378.02284785,-0.534694879208957
0.0,0.0,5.0,5.0,14727315.27044053,-0.5339096384385786
0.0,0.0,5.0,5.0,10988251.670000441,-0.5362743459565702
0.0,0.0,5.0,10.0,9779878.451807419,-0.5362743459565702
0.0,0.0,5.0,10.0,16191404.096822,-0.5326176907118165
0.0,0.0,5.0,10.0,16191404.096822,-0.5326176907118165
0.0,0.0,5.0,10.0,14457109.944216387,-0.5340819410775888
0.0,0.0,5.0,10.0,11488457.396949857,-0.5362743459565702
0.0,0.0,5.0,10.0,13375119.62402749,-0.5350635022069762
0.0,0.0,5.0,10.0,9779878.451807419,-0.5362743459565702
0.0,0.0,5.0,10.0,11554141.67620706,-0.5362743459565702
0.0,0.0,5.0,10.0,11335064.733899925,-0.5362743459565702
0.0,0.0,5.0,10.0,9779878.451807419,-0.5362743459565702
0.0,0.0,10.0,-10.0,10219549.806668652,-0.535766957888786
0.0,0.0,10.0,-10.0,10543176.179761503,-0.535766957888786
0.0,0.0,10.0,-10.0,15935986.405826174,-0.5321423051634868
0.0,0.0,10.0,-10.0,11403887.308347825,-0.535766957888786
0.0,0.0,10.0,-10.0,11319787.400494527,-0.535766957888786
0.0,0.0,10.0,-10.0,14728126.477843234,-0.5331551103419172
0.0,0.0,10.0,-10.0,15935986.405826174,-0.5321423051634868
0.0,0.0,10.0,-10.0,14226579.175961768,-0.5335940166082217
0.0,0.0,10.0,-10.0,9639382.205451861,-0.535766957888786
0.0,0.0,10.0,-10.0,15440953.679703858,-0.532550187691231
0.0,0.0,10.0,-5.0,9668261.210042033,-0.535766957888786
0.0,0.0,10.0,-5.0,12094417.469777998,-0.5356580235381813
0.0,0.0,10.0,-5.0,12331033.472004257,-0.5354234566722919
0.0,0.0,10.0,-5.0,10767698.995896123,-0.535766957888786
0.0,0.0,10.0,-5.0,12698248.301512606,-0.5350659911965494
0.0,0.0,10.0,-5.0,13158438.91019297,-0.5346285651572036
0.0,0.0,10.0,-5.0,9668261.210042033,-0.535766957888786
0.0,0.0,10.0,-5.0,16013894.666665157,-0.5321423051634868
0.0,0.0,10.0,-5.0,13308275.710089551,-0.5344885896904604
0.0,0.0,10.0,-5.0,9668261.210042033,-0.535766957888786
0.0,0.0,10.0,0.0,16040105.773824329,-0.5321423051634868
0.0,0.0,10.0,0.0,15423402.207543898,-0.5326485383582876
0.0,0.0,10.0,0.0,9901707.143020226,-0.535766957888786
0.0,0.0,10.0,0.0,10434933.886719469,-0.535766957888786
0.0,0.0,10.0,0.0,13378845.914308785,-0.5344432941052011
0.0,0.0,10.0,0.0,9888753.231446978,-0.535766957888786
0.0,0.0,10.0,0.0,14783369.818662206,-0.5331902367995025
0.0,0.0,10.0,0.0,11361082.168985061,-0.535766957888786
0.0,0.0,10.0,0.0,16040105.773824329,-0.5321423051634868
0.0,0.0,10.0,0.0,12444751.969641898,-0.5353317415347889
0.0,0.0,10.0,5.0,16013894.666665157,-0.5321423051634868
0.0,0.0,10.0,5.0,15208033.705513433,-0.532807974135293
0.0,0.0,10.0,5.0,12192795.251036394,-0.535560085269856
0.0,0.0,10.0,5.0,14100712.718139809,-0.5337672167592521
0.0,0.0,10.0,5.0,16013894.666665157,-0.5321423051634868
0.0,0.0,10.0,5.0,11634192.006457007,-0.535766957888786
0.0,0.0,10.0,5.0,14413997.051590089,-0.5334902656716936
0.0,0.0,10.0,5.0,16013894.666665157,-0.5321423051634868
0.0,0.0,10.0,5.0,16013894.666665157,-0.5321423051634868
0.0,0.0,10.0,5.0,11556862.961424027,-0.535766957888786
0.0,0.0,10.0,10.0,9621401.687066117,-0.535766957888786
0.0,0.0,10.0,10.0,9621401.687066117,-0.535766957888786
0.0,0.0,10.0,10.0,13732682.060650535,-0.5340376316198938
0.0,0.0,10.0,10.0,11511114.898011,-0.535766957888786
0.0,0.0,10.0,10.0,13262880.280194025,-0.5344706544351505
0.0,0.0,10.0,10.0,15935986.405826174,-0.5321423051634868
0.0,0.0,10.0,10.0,9621401.687066117,-0.535766957888786
0.0,0.0,10.0,10.0,13233964.211636685,-0.5344976792805107
0.0,0.0,10.0,10.0,11870891.81946475,-0.535766957888786
0.0,0.0,10.0,10.0,15663475.958033934,-0.5323656444181439
0.0,5.0,-10.0,-10.0,9904741.868314164,-0.535766957888786
0.0,5.0,-10.0,-10.0,12758209.040219618,-0.5353014935736247
0.0,5.0,-10.0,-10.0,16176288.486526577,-0.5323099897412461
0.0,5.0,-10.0,-10.0,11988197.207574781,-0.535766957888786
0.0,5.0,-10.0,-10.0,13015492.390351253,-0.5350568975567296
0.0,5.0,-10.0,-10.0,14015999.553823607,-0.5341381712464888
0.0,5.0,-10.0,-10.0,14384952.445111606,-0.5338116978758402
0.0,5.0,-10.0,-10.0,12525374.12699619,-0.5355260209698013
0.0,5.0,-10.0,-10.0,11011950.906931482,-0.535766957888786
0.0,5.0,-10.0,-10.0,16386184.039548127,-0.5321423051634868
0.0,5.0,-10.0,-5.0,14072873.332672518,-0.5341548162827339
0.0,5.0,-10.0,-5.0,11736768.084777229,-0.535766957888786
0.0,5.0,-10.0,-5.0,13365989.969693882,-0.5347957889934165
0.0,5.0,-10.0,-5.0,13026386.957568303,-0.5351126579147121
0.0,5.0,-10.0,-5.0,13556834.638139267,-0.5346202961032263
0.0,5.0,-10.0,-5.0,12155353.731706979,-0.535766957888786
0.0,5.0,-10.0,-5.0,16474550.327902928,-0.5321423051634868
0.0,5.0,-10.0,-5.0,11611191.44700538,-0.535766957888786
0.0,5.0,-10.0,-5.0,16474550.327902928,-0.5321423051634868
0.0,5.0,-10.0,-5.0,11002106.622865526,-0.535766957888786
0.0,5.0,-10.0,0.0,16504279.887109915,-0.5321423051634868
0.0,5.0,-10.0,0.0,9976141.59328589,-0.535766957888786
0.0,5.0,-10.0,0.0,15021163.136756662,-0.5333545777078568
0.0,5.0,-10.0,0.0,15789695.709401004,-0.53271575236879
0.0,5.0,-10.0,0.0,12300479.150571022,-0.535766957888786
0.0,5.0,-10.0,0.0,12512847.940342966,-0.5356253878978169
0.0,5.0,-10.0,0.0,9976141.59328589,-0.535766957888786
0.0,5.0,-10.0,0.0,16504279.887109915,-0.5321423051634868
0.0,5.0,-10.0,0.0,10706720.090940818,-0.535766957888786
0.0,5.0,-10.0,0.0,9976141.59328589,-0.535766957888786
0.0,5.0,-10.0,5.0,16284844.72853195,-0.5322929741176597
0.0,5.0,-10.0,5.0,10897595.651278574,-0.535766957888786
0.0,5.0,-10.0,5.0,9958167.359688904,-0.535766957888786
0.0,5.0,-10.0,5.0,16474550.327902928,-0.5321423051634868
0.0,5.0,-10.0,5.0,9958167.359688904,-0.535766957888786
0.0,5.0,-10.0,5.0,15922031.652457986,-0.5325848264624359
0.0,5.0,-10.0,5.0,16091894.69774733,-0.5324475733408305
0.0,5.0,-10.0,5.0,9958167.359688904,-0.535766957888786
0.0,5.0,-10.0,5.0,12047332.177588345,-0.535766957888786
0.0,5.0,-10.0,5.0,12088199.260447368,-0.535766957888786
0.0,5.0,-10.0,10.0,15810683.05890406,-0.5326059993123013
0.0,5.0,-10.0,10.0,16386184.039548127,-0.5321423051634868
0.0,5.0,-10.0,10.0,9904741.868314164,-0.535766957888786
0.0,5.0,-10.0,10.0,13168473.826474033,-0.5349131352276624
0.0,5.0,-10.0,10.0,10680292.168105807,-0.535766957888786
0.0,5.0,-10.0,10.0,15591628.903530091,-0.5327858157157856
0.0,5.0,-10.0,10.0,13572217.986128954,-0.5345394615853549
0.0,5.0,-10.0,10.0,9904741.868314164,-0.535766957888786
0.0,5.0,-10.0,10.0,11337196.42518881,-0.535766957888786
0.0,5.0,-10.0,10.0,9904741.868314164,-0.535766957888786
0.0,5.0,-5.0,-10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,-5.0,-10.0,15934441.768161986,-0.5329992754521962
0.0,5.0,-5.0,-10.0,13735609.723682946,-0.5348998057427815
0.0,5.0,-5.0,-10.0,16129591.63693361,-0.5328403157060269
0.0,5.0,-5.0,-10.0,12781945.133650681,-0.535795304866989
0.0,5.0,-5.0,-10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,-5.0,-10.0,11589316.50268222,-0.5362743459565702
0.0,5.0,-5.0,-10.0,9915380.260031132,-0.5362743459565702
0.0,5.0,-5.0,-10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,-5.0,-10.0,13835037.349185955,-0.534809124598305
0.0,5.0,-5.0,-5.0,10711080.434864258,-0.5362743459565702
0.0,5.0,-5.0,-5.0,13124061.510486905,-0.5355340615407578
0.0,5.0,-5.0,-5.0,16492733.3722163,-0.5326176907118165
0.0,5.0,-5.0,-5.0,16492733.3722163,-0.5326176907118165
0.0,5.0,-5.0,-5.0,9967845.452385593,-0.5362743459565702
0.0,5.0,-5.0,-5.0,15865557.467157668,-0.5331244362923362
0.0,5.0,-5.0,-5.0,11449290.204484655,-0.5362743459565702
0.0,5.0,-5.0,-5.0,13325223.412106678,-0.5353451090162097
0.0,5.0,-5.0,-5.0,16492733.3722163,-0.5326176907118165
0.0,5.0,-5.0,-5.0,10868842.548744671,-0.5362743459565702
0.0,5.0,-5.0,0.0,13751490.222924262,-0.534973757473146
0.0,5.0,-5.0,0.0,11386676.760495692,-0.5362743459565702
0.0,5.0,-5.0,0.0,13892835.804665763,-0.534845331667724
0.0,5.0,-5.0,0.0,16521944.388960145,-0.5326176907118165
0.0,5.0,-5.0,0.0,12095039.168744342,-0.5362743459565702
0.0,5.0,-5.0,0.0,9985496.607271101,-0.5362743459565702
0.0,5.0,-5.0,0.0,13208817.592263352,-0.5354761754303294
0.0,5.0,-5.0,0.0,12324014.060322186,-0.5362743459565702
0.0,5.0,-5.0,0.0,15747171.796802763,-0.5332447377102048
0.0,5.0,-5.0,0.0,13259977.648941562,-0.5354281671178349
0.0,5.0,-5.0,5.0,11015956.705669433,-0.5362743459565702
0.0,5.0,-5.0,5.0,12149228.61084989,-0.5362743459565702
0.0,5.0,-5.0,5.0,13596108.87950424,-0.5350939456382453
0.0,5.0,-5.0,5.0,12837190.84907128,-0.5358071903653924
0.0,5.0,-5.0,5.0,16218126.681307686,-0.5328377564524054
0.0,5.0,-5.0,5.0,9967845.452385593,-0.5362743459565702
0.0,5.0,-5.0,5.0,9967845.452385593,-0.5362743459565702
0.0,5.0,-5.0,5.0,16282712.36650771,-0.5327857484673658
0.0,5.0,-5.0,5.0,9967845.452385593,-0.5362743459565702
0.0,5.0,-5.0,5.0,14473823.860884737,-0.5343049998435709
0.0,5.0,-5.0,10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,-5.0,10.0,11710810.982931305,-0.5362743459565702
0.0,5.0,-5.0,10.0,9915380.260031132,-0.5362743459565702
0.0,5.0,-5.0,10.0,11202504.710365726,-0.5362743459565702
0.0,5.0,-5.0,10.0,14927083.319536041,-0.5338438628424611
0.0,5.0,-5.0,10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,-5.0,10.0,15210562.3131462,-0.5336019760598976
0.0,5.0,-5.0,10.0,12442399.967932485,-0.5361258785617892
0.0,5.0,-5.0,10.0,14781530.458478637,-0.5339693989797488
0.0,5.0,-5.0,10.0,16405908.367151406,-0.5326176907118165
0.0,5.0,0.0,-10.0,10945056.054077186,-0.5364473470875024
0.0,5.0,0.0,-10.0,12261141.069304211,-0.5364199335871374
0.0,5.0,0.0,-10.0,9868253.223505858,-0.5364473470875024
0.0,5.0,0.0,-10.0,14700168.849603489,-0.534147045624257
0.0,5.0,0.0,-10.0,10280012.614017554,-0.5364473470875024
0.0,5.0,0.0,-10.0,9868253.223505858,-0.5364473470875024
0.0,5.0,0.0,-10.0,10204312.860870082,-0.5364473470875024
0.0,5.0,0.0,-10.0,16331851.675938478,-0.5327796224392578
0.0,5.0,0.0,-10.0,10340081.622986035,-0.5364473470875024
0.0,5.0,0.0,-10.0,9868253.223505858,-0.5364473470875024
0.0,5.0,0.0,-5.0,13008922.572326368,-0.5357542329583143
0.0,5.0,0.0,-5.0,10920505.116558095,-0.5364473470875024
0.0,5.0,0.0,-5.0,12255894.841684395,-0.5364473470875024
0.0,5.0,0.0,-5.0,9919287.496493265,-0.5364473470875024
0.0,5.0,0.0,-5.0,10323582.599156922,-0.5364473470875024
0.0,5.0,0.0,-5.0,16416395.145877821,-0.5327796224392578
0.0,5.0,0.0,-5.0,16416395.145877821,-0.5327796224392578
0.0,5.0,0.0,-5.0,13657231.429462265,-0.5351467967997716
0.0,5.0,0.0,-5.0,11541122.632886799,-0.5364473470875024
0.0,5.0,0.0,-5.0,9919287.496493265,-0.5364473470875024
0.0,5.0,0.0,0.0,16157401.323349113,-0.5330112047662258
0.0,5.0,0.0,0.0,11822705.667536955,-0.5364473470875024
0.0,5.0,0.0,0.0,12451858.877638433,-0.5363152526765268
0.0,5.0,0.0,0.0,14954606.805325696,-0.534015228111369
0.0,5.0,0.0,0.0,16444838.573138613,-0.5327796224392578
0.0,5.0,0.0,0.0,14006342.92255902,-0.534850393499152
0.0,5.0,0.0,0.0,16444838.573138613,-0.5327796224392578
0.0,5.0,0.0,0.0,12164693.245504972,-0.5364473470875024
0.0,5.0,0.0,0.0,12588881.460782524,-0.536180885268154
0.0,5.0,0.0,0.0,14992066.587565783,-0.5339830608619998
0.0,5.0,0.0,5.0,15568965.573934548,-0.5334726420297007
0.0,5.0,0.0,5.0,12394888.774490908,-0.5363502592146258
0.0,5.0,0.0,5.0,9919287.496493265,-0.5364473470875024
0.0,5.0,0.0,5.0,11883721.180276444,-0.5364473470875024
0.0,5.0,0.0,5.0,15177748.062576272,-0.5338021640138948
0.0,5.0,0.0,5.0,12415023.438327843,-0.5363303688840966
0.0,5.0,0.0,5.0,12006201.731260944,-0.5364473470875024
0.0,5.0,0.0,5.0,16416395.145877821,-0.5327796224392578
0.0,5.0,0.0,5.0,11831498.998879028,-0.5364473470875024
0.0,5.0,0.0,5.0,15148275.11766092,-0.5338272460535781
0.0,5.0,0.0,10.0,13941313.093115052,-0.5348220968787749
0.0,5.0,0.0,10.0,9868253.223505858,-0.5364473470875024
0.0,5.0,0.0,10.0,11519536.068191003,-0.5364473470875024
0.0,5.0,0.0,10.0,16331851.675938478,-0.5327796224392578
0.0,5.0,0.0,10.0,10802859.24406956,-0.5364473470875024
0.0,5.0,0.0,10.0,11457191.96586243,-0.5364473470875024
0.0,5.0,0.0,10.0,12206573.71345162,-0.5364473470875024
0.0,5.0,0.0,10.0,13447451.184082251,-0.535276341900454
0.0,5.0,0.0,10.0,9868253.223505858,-0.5364473470875024
0.0,5.0,0.0,10.0,13361001.670563553,-0.535357135338701
0.0,5.0,5.0,-10.0,14546326.26909469,-0.5339810291607803
0.0,5.0,5.0,-10.0,11089439.83455838,-0.5362743459565702
0.0,5.0,5.0,-10.0,10156052.760224158,-0.5362743459565702
0.0,5.0,5.0,-10.0,11241651.998501763,-0.5362743459565702
0.0,5.0,5.0,-10.0,13713863.487353552,-0.5347279043992663
0.0,5.0,5.0,-10.0,13419507.9101946,-0.5350001130607854
0.0,5.0,5.0,-10.0,12538528.689058583,-0.5358417811017521
0.0,5.0,5.0,-10.0,9762692.465434004,-0.5362743459565702
0.0,5.0,5.0,-10.0,15392934.138644505,-0.5332536340316247
0.0,5.0,5.0,-10.0,12574679.08022669,-0.5358063986313881
0.0,5.0,5.0,-5.0,15427234.063434456,-0.5332899189315006
0.0,5.0,5.0,-5.0,13534258.803847075,-0.5349564306554031
0.0,5.0,5.0,-5.0,11725593.971521651,-0.5362743459565702
0.0,5.0,5.0,-5.0,11133583.731616763,-0.5362743459565702
0.0,5.0,5.0,-5.0,16244451.416877672,-0.5326176907118165
0.0,5.0,5.0,-5.0,9811821.697921325,-0.5362743459565702
0.0,5.0,5.0,-5.0,11882514.332492858,-0.5362743459565702
0.0,5.0,5.0,-5.0,10192803.437321814,-0.5362743459565702
0.0,5.0,5.0,-5.0,14060834.212650362,-0.5344761684651257
0.0,5.0,5.0,-5.0,12608143.82053513,-0.5358354467344335
0.0,5.0,5.0,0.0,11545207.4022591,-0.5362743459565702
0.0,5.0,5.0,0.0,14561723.834480453,-0.5340531690468753
0.0,5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,5.0,5.0,0.0,12399902.839362811,-0.5360602323503187
0.0,5.0,5.0,0.0,10260731.55993865,-0.5362743459565702
0.0,5.0,5.0,0.0,15256336.5238805,-0.5334556136992842
0.0,5.0,5.0,0.0,13720307.408551741,-0.5348063381235846
0.0,5.0,5.0,0.0,9828350.5173752,-0.5362743459565702
0.0,5.0,5.0,0.0,16271876.451503167,-0.5326176907118165
0.0,5.0,5.0,0.0,12032367.393730214,-0.5362743459565702
0.0,5.0,5.0,5.0,15308145.723582553,-0.533390096704617
0.0,5.0,5.0,5.0,11257555.021823943,-0.5362743459565702
0.0,5.0,5.0,5.0,10068274.14874574,-0.5362743459565702
0.0,5.0,5.0,5.0,9916609.779074935,-0.5362743459565702
0.0,5.0,5.0,5.0,9811821.697921325,-0.5362743459565702
0.0,5.0,5.0,5.0,16244451.416877672,-0.5326176907118165
0.0,5.0,5.0,5.0,10991307.312255116,-0.5362743459565702
0.0,5.0,5.0,5.0,12673302.723274255,-0.5357720724070947
0.0,5.0,5.0,5.0,10430280.790116962,-0.5362743459565702
0.0,5.0,5.0,5.0,12324885.041838018,-0.5361138282189388
0.0,5.0,5.0,10.0,13704508.365739528,-0.5347364883238465
0.0,5.0,5.0,10.0,16162934.953717755,-0.5326176907118165
0.0,5.0,5.0,10.0,12539928.441262098,-0.5358404096650581
0.0,5.0,5.0,10.0,16162934.953717755,-0.5326176907118165
0.0,5.0,5.0,10.0,16162934.953717755,-0.5326176907118165
0.0,5.0,5.0,10.0,9762692.465434004,-0.5362743459565702
0.0,5.0,5.0,10.0,10900779.57312642,-0.5362743459565702
0.0,5.0,5.0,10.0,11856436.86053364,-0.5362743459565702
0.0,5.0,5.0,10.0,12745236.24939134,-0.535640483107281
0.0,5.0,5.0,10.0,9762692.465434004,-0.5362743459565702
0.0,5.0,10.0,-10.0,13734591.691292237,-0.5340135485223579
0.0,5.0,10.0,-10.0,15907517.262721932,-0.5321423051634868
0.0,5.0,10.0,-10.0,15907517.262721932,-0.5321423051634868
0.0,5.0,10.0,-10.0,15391809.990526073,-0.5325682052590958
0.0,5.0,10.0,-10.0,10542241.248027988,-0.535766957888786
0.0,5.0,10.0,-10.0,12960101.141903568,-0.5347338238245595
0.0,5.0,10.0,-10.0,12010669.882975005,-0.5356616673903123
0.0,5.0,10.0,-10.0,15907517.262721932,-0.5321423051634868
0.0,5.0,10.0,-10.0,15907517.262721932,-0.5321423051634868
0.0,5.0,10.0,-10.0,14879591.72267257,-0.5330019532964745
0.0,5.0,10.0,-5.0,13957003.100127762,-0.5338734919187631
0.0,5.0,10.0,-5.0,10569948.64106491,-0.535766957888786
0.0,5.0,10.0,-5.0,9651075.223668618,-0.535766957888786
0.0,5.0,10.0,-5.0,9844936.636828158,-0.535766957888786
0.0,5.0,10.0,-5.0,15985425.523560915,-0.5321423051634868
0.0,5.0,10.0,-5.0,15356122.667038094,-0.5326608431980575
0.0,5.0,10.0,-5.0,11229110.541227601,-0.535766957888786
0.0,5.0,10.0,-5.0,12663398.808775244,-0.5350778362152104
0.0,5.0,10.0,-5.0,15985425.523560915,-0.5321423051634868
0.0,5.0,10.0,-5.0,15985425.523560915,-0.5321423051634868
0.0,5.0,10.0,0.0,13387125.747004462,-0.5344136072885055
0.0,5.0,10.0,0.0,14124102.25163991,-0.5337445769697642
0.0,5.0,10.0,0.0,12893393.521879196,-0.5348773239046165
0.0,5.0,10.0,0.0,9666840.432196219,-0.535766957888786
0.0,5.0,10.0,0.0,9964914.997871341,-0.535766957888786
0.0,5.0,10.0,0.0,12567872.359698363,-0.5351902289244039
0.0,5.0,10.0,0.0,9666840.432196219,-0.535766957888786
0.0,5.0,10.0,0.0,16011636.630720086,-0.5321423051634868
0.0,5.0,10.0,0.0,13555194.132437333,-0.5342586749811166
0.0,5.0,10.0,0.0,9666840.432196219,-0.535766957888786
0.0,5.0,10.0,5.0,10509930.047363315,-0.535766957888786
0.0,5.0,10.0,5.0,11198090.31409954,-0.535766957888786
0.0,5.0,10.0,5.0,10829665.771183496,-0.535766957888786
0.0,5.0,10.0,5.0,9651075.223668618,-0.535766957888786
0.0,5.0,10.0,5.0,11144298.482453605,-0.535766957888786
0.0,5.0,10.0,5.0,15985425.523560915,-0.5321423051634868
0.0,5.0,10.0,5.0,9651075.223668618,-0.535766957888786
0.0,5.0,10.0,5.0,15985425.523560915,-0.5321423051634868
0.0,5.0,10.0,5.0,9651075.223668618,-0.535766957888786
0.0,5.0,10.0,5.0,15366350.667376304,-0.5326522891305934
0.0,5.0,10.0,10.0,10096549.620325288,-0.535766957888786
0.0,5.0,10.0,10.0,15907517.262721932,-0.5321423051634868
0.0,5.0,10.0,10.0,13138467.361433852,-0.534565147693304
0.0,5.0,10.0,10.0,14056640.262269633,-0.5337228690877975
0.0,5.0,10.0,10.0,11786236.973417507,-0.535766957888786
0.0,5.0,10.0,10.0,13475657.209994465,-0.5342508979467684
0.0,5.0,10.0,10.0,14787761.3847733,-0.5330808944965333
0.0,5.0,10.0,10.0,10249323.587111132,-0.535766957888786
0.0,5.0,10.0,10.0,13706149.163378019,-0.5340394555228849
0.0,5.0,10.0,10.0,11487153.204098532,-0.535766957888786
0.0,10.0,-10.0,-10.0,11842047.52278819,-0.535766957888786
0.0,10.0,-10.0,-10.0,14195867.6535834,-0.5339131670988986
0.0,10.0,-10.0,-10.0,16301564.133438911,-0.5321423051634868
0.0,10.0,-10.0,-10.0,15842705.089980848,-0.5325129526124358
0.0,10.0,-10.0,-10.0,13284834.709461976,-0.5347406270345672
0.0,10.0,-10.0,-10.0,14135636.210778955,-0.5339666306807146
0.0,10.0,-10.0,-10.0,9853659.313845012,-0.535766957888786
0.0,10.0,-10.0,-10.0,13410906.657178719,-0.5346236469627087
0.0,10.0,-10.0,-10.0,14897668.283781648,-0.533302366527437
0.0,10.0,-10.0,-10.0,9853659.313845012,-0.535766957888786
0.0,10.0,-10.0,-5.0,16389930.421793712,-0.5321423051634868
0.0,10.0,-10.0,-5.0,10788248.376333907,-0.535766957888786
0.0,10.0,-10.0,-5.0,9907084.805219753,-0.535766957888786
0.0,10.0,-10.0,-5.0,15813959.972283963,-0.5326062873952268
0.0,10.0,-10.0,-5.0,9907084.805219753,-0.535766957888786
0.0,10.0,-10.0,-5.0,9907084.805219753,-0.535766957888786
0.0,10.0,-10.0,-5.0,13121696.150204895,-0.534959864022367
0.0,10.0,-10.0,-5.0,16389930.421793712,-0.5321423051634868
0.0,10.0,-10.0,-5.0,12440162.567174979,-0.5356117906419703
0.0,10.0,-10.0,-5.0,10622872.481404454,-0.535766957888786
0.0,10.0,-10.0,0.0,12267478.691631326,-0.535766957888786
0.0,10.0,-10.0,0.0,11731464.96453562,-0.535766957888786
0.0,10.0,-10.0,0.0,9925059.038816739,-0.535766957888786
0.0,10.0,-10.0,0.0,10227698.523794703,-0.535766957888786
0.0,10.0,-10.0,0.0,15786365.179779207,-0.5326522159570863
0.0,10.0,-10.0,0.0,14559486.177914409,-0.5336852741683937
0.0,10.0,-10.0,0.0,12580805.727663774,-0.5354972343049057
0.0,10.0,-10.0,0.0,15219137.301663589,-0.5331220879216038
0.0,10.0,-10.0,0.0,9925059.038816739,-0.535766957888786
0.0,10.0,-10.0,0.0,15362747.52010197,-0.5330019047685428
0.0,10.0,-10.0,5.0,15223765.75545645,-0.5330950300919532
0.0,10.0,-10.0,5.0,12087156.305952407,-0.535766957888786
0.0,10.0,-10.0,5.0,11696584.415983696,-0.535766957888786
0.0,10.0,-10.0,5.0,13036986.019938309,-0.5350395096353948
0.0,10.0,-10.0,5.0,11939210.235166982,-0.535766957888786
0.0,10.0,-10.0,5.0,11531304.80515458,-0.535766957888786
0.0,10.0,-10.0,5.0,13088215.061768768,-0.5349912978393212
0.0,10.0,-10.0,5.0,16389930.421793712,-0.5321423051634868
0.0,10.0,-10.0,5.0,10709468.789495418,-0.535766957888786
0.0,10.0,-10.0,5.0,11173856.621110853,-0.535766957888786
0.0,10.0,-10.0,10.0,9853659.313845012,-0.535766957888786
0.0,10.0,-10.0,10.0,15908828.791346973,-0.532459049393923
0.0,10.0,-10.0,10.0,11942378.156897243,-0.535766957888786
0.0,10.0,-10.0,10.0,12836652.404040916,-0.5351631888916866
0.0,10.0,-10.0,10.0,16301564.133438911,-0.5321423051634868
0.0,10.0,-10.0,10.0,12800878.582653757,-0.5351973784769802
0.0,10.0,-10.0,10.0,9853659.313845012,-0.535766957888786
0.0,10.0,-10.0,10.0,9853659.313845012,-0.535766957888786
0.0,10.0,-10.0,10.0,13108350.998181434,-0.534905780605789
0.0,10.0,-10.0,10.0,12994225.319468167,-0.5350134332984763
0.0,10.0,-5.0,-10.0,16321288.461042192,-0.5326176907118165
0.0,10.0,-5.0,-10.0,10698364.825239234,-0.5362743459565702
0.0,10.0,-5.0,-10.0,11308710.31632414,-0.5362743459565702
0.0,10.0,-5.0,-10.0,9864297.70556198,-0.5362743459565702
0.0,10.0,-5.0,-10.0,12574922.91494267,-0.5359326424507425
0.0,10.0,-5.0,-10.0,9864297.70556198,-0.5362743459565702
0.0,10.0,-5.0,-10.0,14633282.879919287,-0.5340321970095497
0.0,10.0,-5.0,-10.0,16321288.461042192,-0.5326176907118165
0.0,10.0,-5.0,-10.0,16290193.452723548,-0.5326427321933127
0.0,10.0,-5.0,-10.0,16222319.569624051,-0.532697517342734
0.0,10.0,-5.0,-5.0,12037564.43011123,-0.5362743459565702
0.0,10.0,-5.0,-5.0,9916762.897916444,-0.5362743459565702
0.0,10.0,-5.0,-5.0,13021426.50458345,-0.5355676575478137
0.0,10.0,-5.0,-5.0,13845130.145350786,-0.5348016739672198
0.0,10.0,-5.0,-5.0,9916762.897916444,-0.5362743459565702
0.0,10.0,-5.0,-5.0,16408113.466107085,-0.5326176907118165
0.0,10.0,-5.0,-5.0,11278957.600398742,-0.5362743459565702
0.0,10.0,-5.0,-5.0,16408113.466107085,-0.5326176907118165
0.0,10.0,-5.0,-5.0,11185209.689617377,-0.5362743459565702
0.0,10.0,-5.0,-5.0,10472062.393107641,-0.5362743459565702
0.0,10.0,-5.0,0.0,10953259.79334055,-0.5362743459565702
0.0,10.0,-5.0,0.0,14922852.227253487,-0.5338720505938831
0.0,10.0,-5.0,0.0,16437324.482850932,-0.5326176907118165
0.0,10.0,-5.0,0.0,9934414.05280195,-0.5362743459565702
0.0,10.0,-5.0,0.0,15068008.702830456,-0.5337477974333218
0.0,10.0,-5.0,0.0,10494637.965059284,-0.5362743459565702
0.0,10.0,-5.0,0.0,13819856.19033291,-0.534847034702204
0.0,10.0,-5.0,0.0,16299787.46954812,-0.5327279379366423
0.0,10.0,-5.0,0.0,9934414.05280195,-0.5362743459565702
0.0,10.0,-5.0,0.0,13270013.43197672,-0.535354949315713
0.0,10.0,-5.0,5.0,11416925.005858194,-0.5362743459565702
0.0,10.0,-5.0,5.0,9916762.897916444,-0.5362743459565702
0.0,10.0,-5.0,5.0,9916762.897916444,-0.5362743459565702
0.0,10.0,-5.0,5.0,14002661.112463873,-0.534659072904488
0.0,10.0,-5.0,5.0,16408113.466107085,-0.5326176907118165
0.0,10.0,-5.0,5.0,14477126.724101933,-0.53423669912899
0.0,10.0,-5.0,5.0,16408113.466107085,-0.5326176907118165
0.0,10.0,-5.0,5.0,10123509.240067217,-0.5362743459565702
0.0,10.0,-5.0,5.0,14656570.442281445,-0.5340796547836786
0.0,10.0,-5.0,5.0,15226857.284306739,-0.5335899236152252
0.0,10.0,-5.0,10.0,14820961.956530813,-0.5338690669413855
0.0,10.0,-5.0,10.0,16321288.461042192,-0.5326176907118165
0.0,10.0,-5.0,10.0,10781589.8112062,-0.5362743459565702
0.0,10.0,-5.0,10.0,14240234.641431503,-0.5343789739499177
0.0,10.0,-5.0,10.0,9864297.70556198,-0.5362743459565702
0.0,10.0,-5.0,10.0,10913756.855333593,-0.5362743459565702
0.0,10.0,-5.0,10.0,12272009.1944385,-0.5362312862360714
0.0,10.0,-5.0,10.0,9864297.70556198,-0.5362743459565702
0.0,10.0,-5.0,10.0,9864297.70556198,-0.5362743459565702
0.0,10.0,-5.0,10.0,10054256.481537972,-0.5362743459565702
0.0,10.0,0.0,-10.0,16247231.769829264,-0.5327796224392578
0.0,10.0,0.0,-10.0,12049923.506058691,-0.5364473470875024
0.0,10.0,0.0,-10.0,11095300.08297812,-0.5364473470875024
0.0,10.0,0.0,-10.0,14521808.083547767,-0.5342368996281042
0.0,10.0,0.0,-10.0,11282525.65127265,-0.5364473470875024
0.0,10.0,0.0,-10.0,12360569.325502198,-0.536257348450717
0.0,10.0,0.0,-10.0,16247231.769829264,-0.5327796224392578
0.0,10.0,0.0,-10.0,16247231.769829264,-0.5327796224392578
0.0,10.0,0.0,-10.0,9817170.669036707,-0.5364473470875024
0.0,10.0,0.0,-10.0,11927166.254839601,-0.5364473470875024
0.0,10.0,0.0,-5.0,13489013.098306108,-0.5352375770440445
0.0,10.0,0.0,-5.0,16093701.849895803,-0.5329725522084258
0.0,10.0,0.0,-5.0,15854398.856966749,-0.533168651114825
0.0,10.0,0.0,-5.0,15253603.96243825,-0.5336709611328099
0.0,10.0,0.0,-5.0,10955113.093847621,-0.5364473470875024
0.0,10.0,0.0,-5.0,9868204.942024114,-0.5364473470875024
0.0,10.0,0.0,-5.0,16331775.239768608,-0.5327796224392578
0.0,10.0,0.0,-5.0,9868204.942024114,-0.5364473470875024
0.0,10.0,0.0,-5.0,13054957.554757424,-0.5356462521321305
0.0,10.0,0.0,-5.0,12578058.774258485,-0.53610665184872
0.0,10.0,0.0,0.0,16360218.6670294,-0.5327796224392578
0.0,10.0,0.0,0.0,9885374.684791546,-0.5364473470875024
0.0,10.0,0.0,0.0,16360218.6670294,-0.5327796224392578
0.0,10.0,0.0,0.0,10337431.992249338,-0.5364473470875024
0.0,10.0,0.0,0.0,14817979.640961722,-0.5340668831743907
0.0,10.0,0.0,0.0,15689115.650858566,-0.5333280631774351
0.0,10.0,0.0,0.0,9885374.684791546,-0.5364473470875024
0.0,10.0,0.0,0.0,9885374.684791546,-0.5364473470875024
0.0,10.0,0.0,0.0,13424270.05314991,-0.5353196961999959
0.0,10.0,0.0,0.0,12753002.908438774,-0.535957747587066
0.0,10.0,0.0,5.0,12178596.124351904,-0.5364473470875024
0.0,10.0,0.0,5.0,15223102.475975346,-0.5336968559657334
0.0,10.0,0.0,5.0,9868204.942024114,-0.5364473470875024
0.0,10.0,0.0,5.0,9916287.01758812,-0.5364473470875024
0.0,10.0,0.0,5.0,10403794.582557794,-0.5364473470875024
0.0,10.0,0.0,5.0,9868204.942024114,-0.5364473470875024
0.0,10.0,0.0,5.0,13918765.724264544,-0.5348425103235095
0.0,10.0,0.0,5.0,16331775.239768608,-0.5327796224392578
0.0,10.0,0.0,5.0,15245337.805948079,-0.5336779750078845
0.0,10.0,0.0,5.0,16331775.239768608,-0.5327796224392578
0.0,10.0,0.0,10.0,12340535.605175683,-0.5362772570188556
0.0,10.0,0.0,10.0,9817170.669036707,-0.5364473470875024
0.0,10.0,0.0,10.0,9817170.669036707,-0.5364473470875024
0.0,10.0,0.0,10.0,13203596.614943402,-0.535440420518285
0.0,10.0,0.0,10.0,11933091.037875056,-0.5364473470875024
0.0,10.0,0.0,10.0,13294636.034150265,-0.5353544798670996
0.0,10.0,0.0,10.0,13985477.1406238,-0.5347162777061837
0.0,10.0,0.0,10.0,12281524.61077639,-0.5363360400599112
0.0,10.0,0.0,10.0,16247231.769829264,-0.5327796224392578
0.0,10.0,0.0,10.0,12653967.720184717,-0.5359685093734994
0.0,10.0,5.0,-10.0,9711609.910964852,-0.5362743459565702
0.0,10.0,5.0,-10.0,12467999.98489831,-0.5358466229624242
0.0,10.0,5.0,-10.0,16078315.047608541,-0.5326176907118165
0.0,10.0,5.0,-10.0,9711609.910964852,-0.5362743459565702
0.0,10.0,5.0,-10.0,11326775.491952218,-0.5362743459565702
0.0,10.0,5.0,-10.0,11602836.04211757,-0.5362743459565702
0.0,10.0,5.0,-10.0,9711609.910964852,-0.5362743459565702
0.0,10.0,5.0,-10.0,13116926.584221277,-0.5352191942832205
0.0,10.0,5.0,-10.0,14411850.82338526,-0.534032577554465
0.0,10.0,5.0,-10.0,9711609.910964852,-0.5362743459565702
0.0,10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,10.0,5.0,-5.0,10824982.549603626,-0.5362743459565702
0.0,10.0,5.0,-5.0,16159831.510768458,-0.5326176907118165
0.0,10.0,5.0,-5.0,9766800.33095293,-0.5362743459565702
0.0,10.0,5.0,-5.0,13327725.241108574,-0.5350833960457435
0.0,10.0,5.0,-5.0,9760739.143452171,-0.5362743459565702
0.0,10.0,5.0,-5.0,11359556.11605742,-0.5362743459565702
0.0,10.0,5.0,-5.0,15254459.947569728,-0.5333680198040374
0.0,10.0,5.0,-5.0,14538444.190687703,-0.5339854609176369
0.0,10.0,5.0,0.0,14707493.184688577,-0.5338593530816633
0.0,10.0,5.0,0.0,10971846.721618105,-0.5362743459565702
0.0,10.0,5.0,0.0,15621379.494316077,-0.533082036031229
0.0,10.0,5.0,0.0,10849543.691874258,-0.5362743459565702
0.0,10.0,5.0,0.0,16187256.545393953,-0.5326176907118165
0.0,10.0,5.0,0.0,15645713.990421807,-0.5330618099269813
0.0,10.0,5.0,0.0,9777267.962906048,-0.5362743459565702
0.0,10.0,5.0,0.0,9777267.962906048,-0.5362743459565702
0.0,10.0,5.0,0.0,11165888.558832781,-0.5362743459565702
0.0,10.0,5.0,0.0,10135699.267108425,-0.5362743459565702
0.0,10.0,5.0,5.0,15220917.690295443,-0.5333964534087907
0.0,10.0,5.0,5.0,15405521.351884319,-0.5332405442220387
0.0,10.0,5.0,5.0,16159831.510768458,-0.5326176907118165
0.0,10.0,5.0,5.0,14626257.949932784,-0.5339085262464498
0.0,10.0,5.0,5.0,15035675.5056118,-0.5335543347573923
0.0,10.0,5.0,5.0,11849002.74838341,-0.5362743459565702
0.0,10.0,5.0,5.0,14876830.271942541,-0.5336908844075763
0.0,10.0,5.0,5.0,13858112.178712262,-0.5345936244135834
0.0,10.0,5.0,5.0,9760739.143452171,-0.5362743459565702
0.0,10.0,5.0,5.0,11577538.532987637,-0.5362743459565702
0.0,10.0,5.0,10.0,11044142.01505485,-0.5362743459565702
0.0,10.0,5.0,10.0,10144782.397851504,-0.5362743459565702
0.0,10.0,5.0,10.0,10959671.94770984,-0.5362743459565702
0.0,10.0,5.0,10.0,12503026.99347556,-0.5358121480221127
0.0,10.0,5.0,10.0,11112363.126343366,-0.5362743459565702
0.0,10.0,5.0,10.0,15020225.199492197,-0.5335024711697552
0.0,10.0,5.0,10.0,14565614.12677797,-0.533897034897428
0.0,10.0,5.0,10.0,13545710.410381857,-0.5348170152971522
0.0,10.0,5.0,10.0,11743754.3524089,-0.5362743459565702
0.0,10.0,5.0,10.0,16078315.047608541,-0.5326176907118165
0.0,10.0,10.0,-10.0,12022811.057675831,-0.5355849972373197
0.0,10.0,10.0,-10.0,13060278.691198306,-0.5345730015204828
0.0,10.0,10.0,-10.0,15822897.356612716,-0.5321423051634868
0.0,10.0,10.0,-10.0,14154251.020291312,-0.5335684752425669
0.0,10.0,10.0,-10.0,9553133.14622355,-0.535766957888786
0.0,10.0,10.0,-10.0,11691780.24288358,-0.535766957888786
0.0,10.0,10.0,-10.0,14022861.194266299,-0.5336860259983682
0.0,10.0,10.0,-10.0,10447867.742289256,-0.535766957888786
0.0,10.0,10.0,-10.0,11204916.099551864,-0.535766957888786
0.0,10.0,10.0,-10.0,15822897.356612716,-0.5321423051634868
0.0,10.0,10.0,-5.0,13418581.063360758,-0.5342982995895429
0.0,10.0,10.0,-5.0,15900805.6174517,-0.5321423051634868
0.0,10.0,10.0,-5.0,10322278.684596594,-0.535766957888786
0.0,10.0,10.0,-5.0,15900805.6174517,-0.5321423051634868
0.0,10.0,10.0,-5.0,10472733.611104842,-0.535766957888786
0.0,10.0,10.0,-5.0,11604383.524833713,-0.535766957888786
0.0,10.0,10.0,-5.0,10769341.05292366,-0.535766957888786
0.0,10.0,10.0,-5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,-5.0,13692686.489052132,-0.5340463476224817
0.0,10.0,10.0,-5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,0.0,13315760.824625986,-0.5344141816540022
0.0,10.0,10.0,0.0,11551789.647900477,-0.535766957888786
0.0,10.0,10.0,0.0,9615757.877727069,-0.535766957888786
0.0,10.0,10.0,0.0,15911203.658137184,-0.5321551925079859
0.0,10.0,10.0,0.0,9615757.877727069,-0.535766957888786
0.0,10.0,10.0,0.0,15312722.522836363,-0.5326501658646623
0.0,10.0,10.0,0.0,9615757.877727069,-0.535766957888786
0.0,10.0,10.0,0.0,9636777.557786874,-0.535766957888786
0.0,10.0,10.0,0.0,15927016.72461087,-0.5321423051634868
0.0,10.0,10.0,0.0,14069163.500631746,-0.5337269520502658
0.0,10.0,10.0,5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,5.0,15900805.6174517,-0.5321423051634868
0.0,10.0,10.0,5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,5.0,12979550.963823836,-0.5347099882107975
0.0,10.0,10.0,5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,5.0,15900805.6174517,-0.5321423051634868
0.0,10.0,10.0,5.0,9599992.669199467,-0.535766957888786
0.0,10.0,10.0,5.0,12296736.70194976,-0.5353712260174527
0.0,10.0,10.0,5.0,15021036.174820278,-0.5328756305646721
0.0,10.0,10.0,10.0,15822897.356612716,-0.5321423051634868
0.0,10.0,10.0,10.0,9957229.65954108,-0.535766957888786
0.0,10.0,10.0,10.0,13827321.712302621,-0.5338625053996389
0.0,10.0,10.0,10.0,13648410.320093472,-0.5340255610949814
0.0,10.0,10.0,10.0,13859917.501222167,-0.5338329577149108
0.0,10.0,10.0,10.0,9553133.14622355,-0.535766957888786
0.0,10.0,10.0,10.0,14536351.14224069,-0.5332312008190263
0.0,10.0,10.0,10.0,10053470.346372876,-0.535766957888786
0.0,10.0,10.0,10.0,14064882.088719465,-0.5336483417548081
0.0,10.0,10.0,10.0,13469378.807273716,-0.5341903060634529
5.0,-10.0,-10.0,-10.0,15150235.697298735,-0.5327909488677974
5.0,-10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,-10.0,11046346.17189023,-0.5355939567578538
5.0,-10.0,-10.0,-10.0,9749569.0666774,-0.5355939567578538
5.0,-10.0,-10.0,-10.0,9749569.0666774,-0.5355939567578538
5.0,-10.0,-10.0,-10.0,16072647.249703133,-0.5320305561859662
5.0,-10.0,-10.0,-10.0,9749569.0666774,-0.5355939567578538
5.0,-10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,-5.0,12987577.77201183,-0.5347867607411348
5.0,-10.0,-10.0,-5.0,15046076.626454297,-0.5329486003255175
5.0,-10.0,-10.0,-5.0,9803029.581111653,-0.5355939567578538
5.0,-10.0,-10.0,-5.0,9803029.581111653,-0.5355939567578538
5.0,-10.0,-10.0,-5.0,12219419.810342269,-0.5355281059138557
5.0,-10.0,-10.0,-5.0,13755802.612140734,-0.5340770876171086
5.0,-10.0,-10.0,-5.0,13397649.207419338,-0.5344042413102588
5.0,-10.0,-10.0,-5.0,9803029.581111653,-0.5355939567578538
5.0,-10.0,-10.0,-5.0,11830184.376328649,-0.5355939567578538
5.0,-10.0,-10.0,-5.0,10467086.528772766,-0.5355939567578538
5.0,-10.0,-10.0,0.0,11970752.336833268,-0.5355939567578538
5.0,-10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,-10.0,-10.0,0.0,13919943.484423999,-0.5339521225344547
5.0,-10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,-10.0,-10.0,0.0,12327414.399649631,-0.5354440212374303
5.0,-10.0,-10.0,0.0,10956201.90869242,-0.5355939567578538
5.0,-10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,-10.0,-10.0,0.0,13901553.957322616,-0.5339686125133252
5.0,-10.0,-10.0,0.0,15239289.030704841,-0.5328092993748236
5.0,-10.0,-10.0,0.0,11821928.57767449,-0.5355939567578538
5.0,-10.0,-10.0,5.0,15299708.28875977,-0.5327353451475427
5.0,-10.0,-10.0,5.0,10349933.617809908,-0.5355939567578538
5.0,-10.0,-10.0,5.0,10959359.293946417,-0.5355939567578538
5.0,-10.0,-10.0,5.0,11378874.796408202,-0.5355939567578538
5.0,-10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,-10.0,-10.0,5.0,11001268.48480158,-0.5355939567578538
5.0,-10.0,-10.0,5.0,9803029.581111653,-0.5355939567578538
5.0,-10.0,-10.0,5.0,10374939.008453447,-0.5355939567578538
5.0,-10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,-10.0,-10.0,5.0,10607582.959958054,-0.5355939567578538
5.0,-10.0,-10.0,10.0,10981355.815806288,-0.5355939567578538
5.0,-10.0,-10.0,10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,10.0,16134965.146532997,-0.5319803734360445
5.0,-10.0,-10.0,10.0,9749569.0666774,-0.5355939567578538
5.0,-10.0,-10.0,10.0,9944155.48812149,-0.5355939567578538
5.0,-10.0,-10.0,10.0,9749569.0666774,-0.5355939567578538
5.0,-10.0,-10.0,10.0,10640426.683950206,-0.5355939567578538
5.0,-10.0,-10.0,10.0,13609116.047288336,-0.5341424235107215
5.0,-10.0,-10.0,10.0,10164386.57153289,-0.5355939567578538
5.0,-10.0,-10.0,10.0,14693387.822233662,-0.5331804363618219
5.0,-10.0,-5.0,-10.0,10399717.171327246,-0.536101344825638
5.0,-10.0,-5.0,-10.0,14406104.666967876,-0.5339328659499367
5.0,-10.0,-5.0,-10.0,12674874.13904505,-0.5355337654548002
5.0,-10.0,-5.0,-10.0,12679096.0979566,-0.5355296692241318
5.0,-10.0,-5.0,-10.0,13144988.988992853,-0.5350837780235236
5.0,-10.0,-5.0,-10.0,12266781.543936763,-0.535934422365014
5.0,-10.0,-5.0,-10.0,14095241.93137708,-0.534209375815289
5.0,-10.0,-5.0,-10.0,9760142.83411259,-0.536101344825638
5.0,-10.0,-5.0,-10.0,10913244.574120035,-0.536101344825638
5.0,-10.0,-5.0,-10.0,16154591.03337482,-0.5324557589843741
5.0,-10.0,-5.0,-5.0,14715495.847085418,-0.5337305586913448
5.0,-10.0,-5.0,-5.0,14560114.78489364,-0.5338658391765145
5.0,-10.0,-5.0,-5.0,9812641.637599627,-0.536101344825638
5.0,-10.0,-5.0,-5.0,13680355.771389343,-0.5346528623184534
5.0,-10.0,-5.0,-5.0,11106240.021899788,-0.536101344825638
5.0,-10.0,-5.0,-5.0,9812641.637599627,-0.536101344825638
5.0,-10.0,-5.0,-5.0,15841256.445483316,-0.532781100539168
5.0,-10.0,-5.0,-5.0,16241468.87325992,-0.5324557589843741
5.0,-10.0,-5.0,-5.0,14611042.565004956,-0.5338213810186445
5.0,-10.0,-5.0,-5.0,16241468.87325992,-0.5324557589843741
5.0,-10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,-10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,-10.0,-5.0,0.0,16270697.665514596,-0.5324557589843741
5.0,-10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,-10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,-10.0,-5.0,0.0,11351511.44686288,-0.536101344825638
5.0,-10.0,-5.0,0.0,12317387.075791035,-0.5359715387058444
5.0,-10.0,-5.0,0.0,16270697.665514596,-0.5324557589843741
5.0,-10.0,-5.0,0.0,13515584.691705663,-0.5348269023548178
5.0,-10.0,-5.0,0.0,12859439.150244705,-0.5354439786546401
5.0,-10.0,-5.0,5.0,13579734.096859057,-0.534745267981252
5.0,-10.0,-5.0,5.0,14934984.429137342,-0.533541274517165
5.0,-10.0,-5.0,5.0,12924655.978325937,-0.5353594140598641
5.0,-10.0,-5.0,5.0,9812641.637599627,-0.536101344825638
5.0,-10.0,-5.0,5.0,12063405.258624475,-0.536101344825638
5.0,-10.0,-5.0,5.0,11547792.247544143,-0.536101344825638
5.0,-10.0,-5.0,5.0,11891298.196556248,-0.536101344825638
5.0,-10.0,-5.0,5.0,15078169.320233226,-0.5334189137134975
5.0,-10.0,-5.0,5.0,16241468.87325992,-0.5324557589843741
5.0,-10.0,-5.0,5.0,14082668.213226195,-0.5342883989092944
5.0,-10.0,-5.0,10.0,10879938.626827497,-0.536101344825638
5.0,-10.0,-5.0,10.0,16120468.820553206,-0.5324834095502553
5.0,-10.0,-5.0,10.0,14411516.836041909,-0.5339280915841036
5.0,-10.0,-5.0,10.0,16089005.976198826,-0.5325089440707196
5.0,-10.0,-5.0,10.0,14628056.574977104,-0.5337381617802275
5.0,-10.0,-5.0,10.0,11490327.290470406,-0.536101344825638
5.0,-10.0,-5.0,10.0,9760142.83411259,-0.536101344825638
5.0,-10.0,-5.0,10.0,9760142.83411259,-0.536101344825638
5.0,-10.0,-5.0,10.0,16154591.03337482,-0.5324557589843741
5.0,-10.0,-5.0,10.0,16154591.03337482,-0.5324557589843741
5.0,-10.0,0.0,-10.0,13765304.767356575,-0.5346163852242852
5.0,-10.0,0.0,-10.0,16080463.18949208,-0.5326176907118154
5.0,-10.0,0.0,-10.0,13703178.91453858,-0.5346733867750746
5.0,-10.0,0.0,-10.0,10325855.283321425,-0.5362743459565702
5.0,-10.0,0.0,-10.0,16080463.18949208,-0.5326176907118154
5.0,-10.0,0.0,-10.0,9944065.18271118,-0.5362743459565702
5.0,-10.0,0.0,-10.0,10986513.659896098,-0.5362743459565702
5.0,-10.0,0.0,-10.0,13352023.516556617,-0.5349992641579019
5.0,-10.0,0.0,-10.0,11869697.358377721,-0.5362743459565702
5.0,-10.0,0.0,-10.0,9712968.871207813,-0.5362743459565702
5.0,-10.0,0.0,-5.0,10972908.429900864,-0.5362743459565702
5.0,-10.0,0.0,-5.0,13081874.285419457,-0.5353194286549775
5.0,-10.0,0.0,-5.0,12412295.850630615,-0.5359676136095641
5.0,-10.0,0.0,-5.0,9764035.730068903,-0.5362743459565702
5.0,-10.0,0.0,-5.0,13663820.961680805,-0.5347755675567804
5.0,-10.0,0.0,-5.0,10427002.596389245,-0.5362743459565702
5.0,-10.0,0.0,-5.0,11120056.536060723,-0.5362743459565702
5.0,-10.0,0.0,-5.0,12729757.46302287,-0.5356571562895671
5.0,-10.0,0.0,-5.0,15170297.419528399,-0.5334436647767705
5.0,-10.0,0.0,-5.0,9764035.730068903,-0.5362743459565702
5.0,-10.0,0.0,0.0,13439492.865224756,-0.5350051904593821
5.0,-10.0,0.0,0.0,12275371.584821256,-0.5361248298539671
5.0,-10.0,0.0,0.0,9781216.435882073,-0.5362743459565702
5.0,-10.0,0.0,0.0,14539470.033845687,-0.5340111999085232
5.0,-10.0,0.0,0.0,9781216.435882073,-0.5362743459565702
5.0,-10.0,0.0,0.0,16193518.619453043,-0.5326176907118154
5.0,-10.0,0.0,0.0,16027047.659722783,-0.5327529650194944
5.0,-10.0,0.0,0.0,14727000.646239948,-0.533847407823099
5.0,-10.0,0.0,0.0,12551665.302991213,-0.5358521977002562
5.0,-10.0,0.0,0.0,16193518.619453043,-0.5326176907118154
5.0,-10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,-10.0,0.0,5.0,11801647.791789722,-0.5362743459565702
5.0,-10.0,0.0,5.0,11198789.231296476,-0.5362743459565702
5.0,-10.0,0.0,5.0,12493744.60359015,-0.5358874008226775
5.0,-10.0,0.0,5.0,10355450.396440016,-0.5362743459565702
5.0,-10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,-10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,-10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,-10.0,0.0,5.0,12903135.110922592,-0.5354900421209596
5.0,-10.0,0.0,5.0,13013473.833462756,-0.535384519697216
5.0,-10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,-10.0,0.0,10.0,9712968.871207813,-0.5362743459565702
5.0,-10.0,0.0,10.0,11679214.245833796,-0.5362743459565702
5.0,-10.0,0.0,10.0,14644157.75068839,-0.5338299483944833
5.0,-10.0,0.0,10.0,11774360.987163067,-0.5362743459565702
5.0,-10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,-10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,-10.0,0.0,10.0,11886469.846547065,-0.5362743459565702
5.0,-10.0,0.0,10.0,11535013.786761703,-0.5362743459565702
5.0,-10.0,0.0,10.0,11681071.329275938,-0.5362743459565702
5.0,-10.0,5.0,-10.0,10124532.912058376,-0.536101344825638
5.0,-10.0,5.0,-10.0,15911474.02044097,-0.5324557589843741
5.0,-10.0,5.0,-10.0,15220323.021411765,-0.5330322483785161
5.0,-10.0,5.0,-10.0,15911474.02044097,-0.5324557589843741
5.0,-10.0,5.0,-10.0,9607359.768154025,-0.536101344825638
5.0,-10.0,5.0,-10.0,9607359.768154025,-0.536101344825638
5.0,-10.0,5.0,-10.0,13363327.419221886,-0.5346849911069111
5.0,-10.0,5.0,-10.0,11140530.23679944,-0.536101344825638
5.0,-10.0,5.0,-10.0,9607359.768154025,-0.536101344825638
5.0,-10.0,5.0,-10.0,15911474.02044097,-0.5324557589843741
5.0,-10.0,5.0,-5.0,9656520.53026217,-0.536101344825638
5.0,-10.0,5.0,-5.0,9656520.53026217,-0.536101344825638
5.0,-10.0,5.0,-5.0,11083880.96578176,-0.536101344825638
5.0,-10.0,5.0,-5.0,14694675.066128453,-0.5335493530225954
5.0,-10.0,5.0,-5.0,14371424.580307899,-0.5338328388251385
5.0,-10.0,5.0,-5.0,14537184.50739284,-0.5336868793821448
5.0,-10.0,5.0,-5.0,10051628.840198437,-0.536101344825638
5.0,-10.0,5.0,-5.0,15993040.18102448,-0.5324557589843741
5.0,-10.0,5.0,-5.0,15993040.18102448,-0.5324557589843741
5.0,-10.0,5.0,-5.0,11790002.401325231,-0.536101344825638
5.0,-10.0,5.0,0.0,11758067.36360038,-0.536101344825638
5.0,-10.0,5.0,0.0,16020481.935629107,-0.5324557589843741
5.0,-10.0,5.0,0.0,14917601.645744236,-0.5333785419171251
5.0,-10.0,5.0,0.0,16020481.935629107,-0.5324557589843741
5.0,-10.0,5.0,0.0,9673059.957400793,-0.536101344825638
5.0,-10.0,5.0,0.0,9999116.184315767,-0.536101344825638
5.0,-10.0,5.0,0.0,15011259.650289724,-0.5332982247977771
5.0,-10.0,5.0,0.0,14111593.049352998,-0.5340858613605604
5.0,-10.0,5.0,0.0,12997112.555727482,-0.535115214899308
5.0,-10.0,5.0,0.0,11658666.210719083,-0.536101344825638
5.0,-10.0,5.0,5.0,15955936.30856493,-0.5324860680211165
5.0,-10.0,5.0,5.0,10570715.452638965,-0.536101344825638
5.0,-10.0,5.0,5.0,9656520.53026217,-0.536101344825638
5.0,-10.0,5.0,5.0,9656520.53026217,-0.536101344825638
5.0,-10.0,5.0,5.0,12298268.243502665,-0.5357734259152254
5.0,-10.0,5.0,5.0,14921015.655789733,-0.5333536274358106
5.0,-10.0,5.0,5.0,15993040.18102448,-0.5324557589843741
5.0,-10.0,5.0,5.0,9656520.53026217,-0.536101344825638
5.0,-10.0,5.0,5.0,13263084.334173638,-0.5348426310786858
5.0,-10.0,5.0,5.0,13681218.726854738,-0.5344545194408332
5.0,-10.0,5.0,10.0,12417922.83380605,-0.535592571057514
5.0,-10.0,5.0,10.0,15157182.620631758,-0.5330858870378541
5.0,-10.0,5.0,10.0,10902310.736987755,-0.536101344825638
5.0,-10.0,5.0,10.0,11203081.479850596,-0.536101344825638
5.0,-10.0,5.0,10.0,9607359.768154025,-0.536101344825638
5.0,-10.0,5.0,10.0,11357168.967579037,-0.536101344825638
5.0,-10.0,5.0,10.0,13010583.41220294,-0.5350179256548918
5.0,-10.0,5.0,10.0,10544054.499923706,-0.536101344825638
5.0,-10.0,5.0,10.0,15911474.02044097,-0.5324557589843741
5.0,-10.0,5.0,10.0,13632006.516648531,-0.5344356235748617
5.0,-10.0,10.0,-10.0,10366857.997477155,-0.5355939567578538
5.0,-10.0,10.0,-10.0,14712336.933690023,-0.5327774334872717
5.0,-10.0,10.0,-10.0,15655945.525683854,-0.5319803734360445
5.0,-10.0,10.0,-10.0,12302258.802691601,-0.5350020127065487
5.0,-10.0,10.0,-10.0,12046241.139117353,-0.5352568168468687
5.0,-10.0,10.0,-10.0,14357736.315004941,-0.5330868804504354
5.0,-10.0,10.0,-10.0,11433381.974663898,-0.5355939567578538
5.0,-10.0,10.0,-10.0,13308096.488275835,-0.5340375709474338
5.0,-10.0,10.0,-10.0,13740686.63200082,-0.5336392834901751
5.0,-10.0,10.0,-10.0,14813111.245263468,-0.532690512445903
5.0,-10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,-10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,-10.0,10.0,-5.0,15536728.34258974,-0.5321430613757523
5.0,-10.0,10.0,-5.0,14879533.919532578,-0.5326967539514343
5.0,-10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,-10.0,10.0,-5.0,12098081.167042838,-0.5352647614790441
5.0,-10.0,10.0,-5.0,12481755.489977468,-0.5348860797809124
5.0,-10.0,10.0,-5.0,11969665.338593487,-0.5353935088352841
5.0,-10.0,10.0,-5.0,14465639.7055781,-0.5330549421332677
5.0,-10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,-10.0,10.0,0.0,13893196.163654711,-0.533584040672592
5.0,-10.0,10.0,0.0,11989831.114410361,-0.5353932304996372
5.0,-10.0,10.0,0.0,10046036.858651796,-0.5355939567578538
5.0,-10.0,10.0,0.0,14339154.022427918,-0.533186934122138
5.0,-10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,-10.0,10.0,0.0,14623561.473456405,-0.5329384876468186
5.0,-10.0,10.0,0.0,10042511.958847191,-0.5355939567578538
5.0,-10.0,10.0,0.0,10471768.489406414,-0.5355939567578538
5.0,-10.0,10.0,0.0,10866634.91627338,-0.5355939567578538
5.0,-10.0,10.0,0.0,11839758.376973944,-0.5355447454085521
5.0,-10.0,10.0,5.0,9777558.873772305,-0.5355939567578538
5.0,-10.0,10.0,5.0,11523485.558490109,-0.5355939567578538
5.0,-10.0,10.0,5.0,10283021.823483557,-0.5355939567578538
5.0,-10.0,10.0,5.0,10103392.404971587,-0.5355939567578538
5.0,-10.0,10.0,5.0,15733901.063079055,-0.5319803734360445
5.0,-10.0,10.0,5.0,10315746.299192393,-0.5355939567578538
5.0,-10.0,10.0,5.0,14370584.295620147,-0.5331382860652851
5.0,-10.0,10.0,5.0,13086031.751704924,-0.5343069218573603
5.0,-10.0,10.0,5.0,11175069.78014121,-0.5355939567578538
5.0,-10.0,10.0,5.0,9495694.962508112,-0.5355939567578538
5.0,-10.0,10.0,10.0,15655945.525683854,-0.5319803734360445
5.0,-10.0,10.0,10.0,9448805.60101762,-0.5355939567578538
5.0,-10.0,10.0,10.0,10855302.522247985,-0.5355939567578538
5.0,-10.0,10.0,10.0,12704134.768201536,-0.5346099171120331
5.0,-10.0,10.0,10.0,12250227.196718315,-0.5350534748161551
5.0,-10.0,10.0,10.0,9448805.60101762,-0.5355939567578538
5.0,-10.0,10.0,10.0,12008917.078367721,-0.5352943008740232
5.0,-10.0,10.0,10.0,13044664.112991665,-0.5342848426094159
5.0,-10.0,10.0,10.0,12452975.816669354,-0.5348538573181264
5.0,-10.0,10.0,10.0,15655945.525683854,-0.5319803734360445
5.0,-5.0,-10.0,-10.0,9798743.685664853,-0.5355939567578538
5.0,-5.0,-10.0,-10.0,11660580.326262165,-0.5355939567578538
5.0,-5.0,-10.0,-10.0,10623373.122508096,-0.5355939567578538
5.0,-5.0,-10.0,-10.0,12836845.362699024,-0.5349243230120906
5.0,-5.0,-10.0,-10.0,12717293.104588935,-0.5350385339367877
5.0,-5.0,-10.0,-10.0,16216553.698726747,-0.5319803734360445
5.0,-5.0,-10.0,-10.0,11251381.598537935,-0.5355939567578538
5.0,-5.0,-10.0,-10.0,16134801.476325598,-0.5320459010608781
5.0,-5.0,-10.0,-10.0,16216553.698726747,-0.5319803734360445
5.0,-5.0,-10.0,-10.0,10472988.850020964,-0.5355939567578538
5.0,-5.0,-10.0,-5.0,9852204.200099107,-0.5355939567578538
5.0,-5.0,-10.0,-5.0,9852204.200099107,-0.5355939567578538
5.0,-5.0,-10.0,-5.0,12889525.865201319,-0.5349407574709379
5.0,-5.0,-10.0,-5.0,12963110.324587548,-0.5348711619725612
5.0,-5.0,-10.0,-5.0,9852204.200099107,-0.5355939567578538
5.0,-5.0,-10.0,-5.0,14987670.648839448,-0.5330618010347795
5.0,-5.0,-10.0,-5.0,16304974.97265932,-0.5319803734360445
5.0,-5.0,-10.0,-5.0,10247921.067043368,-0.5355939567578538
5.0,-5.0,-10.0,-5.0,16304974.97265932,-0.5319803734360445
5.0,-5.0,-10.0,-5.0,11893158.653640885,-0.5355939567578538
5.0,-5.0,-10.0,0.0,9870190.21669774,-0.5355939567578538
5.0,-5.0,-10.0,0.0,15582350.642668433,-0.5325885285174733
5.0,-5.0,-10.0,0.0,14799724.355861772,-0.5332449023390733
5.0,-5.0,-10.0,0.0,16334723.030968402,-0.5319803734360445
5.0,-5.0,-10.0,0.0,16334723.030968402,-0.5319803734360445
5.0,-5.0,-10.0,0.0,9870190.21669774,-0.5355939567578538
5.0,-5.0,-10.0,0.0,16334723.030968402,-0.5319803734360445
5.0,-5.0,-10.0,0.0,12415937.416137002,-0.5354179173600757
5.0,-5.0,-10.0,0.0,9870190.21669774,-0.5355939567578538
5.0,-5.0,-10.0,0.0,11106618.857447093,-0.5355939567578538
5.0,-5.0,-10.0,5.0,13368837.67660809,-0.534492626511583
5.0,-5.0,-10.0,5.0,9852204.200099107,-0.5355939567578538
5.0,-5.0,-10.0,5.0,13786526.396551719,-0.5341116506585228
5.0,-5.0,-10.0,5.0,10289928.893379016,-0.5355939567578538
5.0,-5.0,-10.0,5.0,15878757.820906945,-0.5323228815820653
5.0,-5.0,-10.0,5.0,15667344.498295894,-0.5324953311510964
5.0,-5.0,-10.0,5.0,10585587.850131989,-0.5355939567578538
5.0,-5.0,-10.0,5.0,9852204.200099107,-0.5355939567578538
5.0,-5.0,-10.0,5.0,14107732.672129098,-0.5338244206894147
5.0,-5.0,-10.0,5.0,15407599.08193935,-0.532709604134356
5.0,-5.0,-10.0,10.0,14338646.951923352,-0.5335525726024225
5.0,-5.0,-10.0,10.0,14771500.972337859,-0.5331771139150907
5.0,-5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,-5.0,-10.0,10.0,15258706.12234258,-0.5327642163297348
5.0,-5.0,-10.0,10.0,12575447.764168829,-0.5351750837691178
5.0,-5.0,-10.0,10.0,14449141.298319941,-0.5334559336792364
5.0,-5.0,-10.0,10.0,13433350.89543006,-0.5343660220338171
5.0,-5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,-5.0,-10.0,10.0,9798743.685664853,-0.5355939567578538
5.0,-5.0,-10.0,10.0,10428547.858213976,-0.5355939567578538
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,12815942.156732894,-0.5354594197904796
5.0,-5.0,-5.0,-10.0,13382191.69589748,-0.5349239615458798
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,10437623.29780357,-0.536101344825638
5.0,-5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,-10.0,15554320.211120628,-0.5330139329262777
5.0,-5.0,-5.0,-5.0,16323057.42545367,-0.5324557589843741
5.0,-5.0,-5.0,-5.0,12242857.417094402,-0.5360843174256402
5.0,-5.0,-5.0,-5.0,11746780.456834788,-0.536101344825638
5.0,-5.0,-5.0,-5.0,16061552.231720457,-0.5326665772710149
5.0,-5.0,-5.0,-5.0,10457615.62572009,-0.536101344825638
5.0,-5.0,-5.0,-5.0,9861816.25658708,-0.536101344825638
5.0,-5.0,-5.0,-5.0,10007658.859391684,-0.536101344825638
5.0,-5.0,-5.0,-5.0,16017437.323031308,-0.5327023948970266
5.0,-5.0,-5.0,-5.0,9861816.25658708,-0.536101344825638
5.0,-5.0,-5.0,-5.0,11267339.18344163,-0.536101344825638
5.0,-5.0,-5.0,0.0,12533877.359289253,-0.5358198638124423
5.0,-5.0,-5.0,0.0,16352286.217708346,-0.5324557589843741
5.0,-5.0,-5.0,0.0,10947787.453781871,-0.536101344825638
5.0,-5.0,-5.0,0.0,9879478.719451845,-0.536101344825638
5.0,-5.0,-5.0,0.0,9879478.719451845,-0.536101344825638
5.0,-5.0,-5.0,0.0,13166008.046590287,-0.5352146595294998
5.0,-5.0,-5.0,0.0,16352286.217708346,-0.5324557589843741
5.0,-5.0,-5.0,0.0,14354365.076861147,-0.5341327423238904
5.0,-5.0,-5.0,0.0,14785605.987397617,-0.5337566228964046
5.0,-5.0,-5.0,0.0,15941957.939579073,-0.5327871078094044
5.0,-5.0,-5.0,5.0,10013859.70584859,-0.536101344825638
5.0,-5.0,-5.0,5.0,16323057.42545367,-0.5324557589843741
5.0,-5.0,-5.0,5.0,16323057.42545367,-0.5324557589843741
5.0,-5.0,-5.0,5.0,9861816.25658708,-0.536101344825638
5.0,-5.0,-5.0,5.0,16323057.42545367,-0.5324557589843741
5.0,-5.0,-5.0,5.0,14316298.076714145,-0.5341437074266151
5.0,-5.0,-5.0,5.0,9861816.25658708,-0.536101344825638
5.0,-5.0,-5.0,5.0,15754414.596445698,-0.5329174970484063
5.0,-5.0,-5.0,5.0,14884076.834057985,-0.5336490305202486
5.0,-5.0,-5.0,5.0,16323057.42545367,-0.5324557589843741
5.0,-5.0,-5.0,10.0,13021915.259068545,-0.535262639071965
5.0,-5.0,-5.0,10.0,11890323.769866724,-0.536101344825638
5.0,-5.0,-5.0,10.0,15860608.38216364,-0.5327609789405399
5.0,-5.0,-5.0,10.0,16236179.58556857,-0.5324557589843741
5.0,-5.0,-5.0,10.0,13274191.938240528,-0.5350247640817836
5.0,-5.0,-5.0,10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,10.0,11720386.54025906,-0.536101344825638
5.0,-5.0,-5.0,10.0,16226522.191347329,-0.5324635406716791
5.0,-5.0,-5.0,10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,-5.0,10.0,9809317.453100044,-0.536101344825638
5.0,-5.0,0.0,-10.0,9987503.31430752,-0.5362743459565702
5.0,-5.0,0.0,-10.0,11435896.043493107,-0.5362743459565702
5.0,-5.0,0.0,-10.0,14091368.356692139,-0.5343844191985445
5.0,-5.0,0.0,-10.0,14403813.622586582,-0.5341058732446775
5.0,-5.0,0.0,-10.0,9792915.964308552,-0.5362743459565702
5.0,-5.0,0.0,-10.0,9762143.490195265,-0.5362743459565702
5.0,-5.0,0.0,-10.0,12685235.941924449,-0.5356979699793865
5.0,-5.0,0.0,-10.0,11565665.78386757,-0.5362743459565702
5.0,-5.0,0.0,-10.0,10777796.097717715,-0.5362743459565702
5.0,-5.0,0.0,-10.0,13403226.942791738,-0.5350146020248088
5.0,-5.0,0.0,-5.0,11232667.254958993,-0.5362743459565702
5.0,-5.0,0.0,-5.0,15323447.087008873,-0.5333789542408046
5.0,-5.0,0.0,-5.0,13076377.152658507,-0.535387057225041
5.0,-5.0,0.0,-5.0,16246646.491884641,-0.5326176907118154
5.0,-5.0,0.0,-5.0,13529271.260423807,-0.5349627866172172
5.0,-5.0,0.0,-5.0,12165917.322447883,-0.5362738824780631
5.0,-5.0,0.0,-5.0,9813210.349056356,-0.5362743459565702
5.0,-5.0,0.0,-5.0,12823149.109040113,-0.5356289822142095
5.0,-5.0,0.0,-5.0,9813210.349056356,-0.5362743459565702
5.0,-5.0,0.0,-5.0,11219003.28806542,-0.5362743459565702
5.0,-5.0,0.0,0.0,12103916.791519042,-0.5362743459565702
5.0,-5.0,0.0,0.0,10891938.2659902,-0.5362743459565702
5.0,-5.0,0.0,0.0,15451167.239767436,-0.533294268786308
5.0,-5.0,0.0,0.0,13197552.007103555,-0.5352942349453296
5.0,-5.0,0.0,0.0,11795268.47371823,-0.5362743459565702
5.0,-5.0,0.0,0.0,10042347.205576586,-0.5362743459565702
5.0,-5.0,0.0,0.0,16275107.171646792,-0.5326176907118154
5.0,-5.0,0.0,0.0,9830391.054869525,-0.5362743459565702
5.0,-5.0,0.0,0.0,9830391.054869525,-0.5362743459565702
5.0,-5.0,0.0,0.0,10882056.40967855,-0.5362743459565702
5.0,-5.0,0.0,5.0,14335603.195604386,-0.5342326456876133
5.0,-5.0,0.0,5.0,10601074.07958994,-0.5362743459565702
5.0,-5.0,0.0,5.0,11697939.603909975,-0.5362743459565702
5.0,-5.0,0.0,5.0,16246646.491884641,-0.5326176907118154
5.0,-5.0,0.0,5.0,13336743.961548917,-0.5351418377153934
5.0,-5.0,0.0,5.0,16246646.491884641,-0.5326176907118154
5.0,-5.0,0.0,5.0,10013319.843507016,-0.5362743459565702
5.0,-5.0,0.0,5.0,14282726.076799218,-0.5342795706624239
5.0,-5.0,0.0,5.0,14198830.47512335,-0.5343542902797662
5.0,-5.0,0.0,5.0,16246646.491884641,-0.5326176907118154
5.0,-5.0,0.0,10.0,16162051.74168583,-0.5326176907118154
5.0,-5.0,0.0,10.0,13943965.769325385,-0.5345174377202708
5.0,-5.0,0.0,10.0,11681783.258455867,-0.5362743459565702
5.0,-5.0,0.0,10.0,12005215.607344925,-0.5362743459565702
5.0,-5.0,0.0,10.0,14603834.01833769,-0.5339299231924454
5.0,-5.0,0.0,10.0,16162051.74168583,-0.5326176907118154
5.0,-5.0,0.0,10.0,11231373.686689861,-0.5362743459565702
5.0,-5.0,0.0,10.0,11093123.938310765,-0.5362743459565702
5.0,-5.0,0.0,10.0,13470869.633768065,-0.5349516074343609
5.0,-5.0,0.0,10.0,15489078.123194652,-0.5331722299640993
5.0,-5.0,5.0,-10.0,14549419.661976617,-0.5336761732796482
5.0,-5.0,5.0,-10.0,15288029.446632192,-0.5330409569054684
5.0,-5.0,5.0,-10.0,13499447.875454152,-0.5346221589317732
5.0,-5.0,5.0,-10.0,12701352.321799064,-0.5353781543256877
5.0,-5.0,5.0,-10.0,9853345.080625962,-0.536101344825638
5.0,-5.0,5.0,-10.0,12636879.726890767,-0.5354407436798114
5.0,-5.0,5.0,-10.0,9930412.806258747,-0.536101344825638
5.0,-5.0,5.0,-10.0,9656534.38714148,-0.536101344825638
5.0,-5.0,5.0,-10.0,11034899.649426479,-0.536101344825638
5.0,-5.0,5.0,-10.0,10324783.742456151,-0.536101344825638
5.0,-5.0,5.0,-5.0,10115837.718227725,-0.536101344825638
5.0,-5.0,5.0,-5.0,13729325.047133511,-0.5344742720238054
5.0,-5.0,5.0,-5.0,13060383.492379967,-0.5350968222271987
5.0,-5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,-5.0,9752948.1994981,-0.536101344825638
5.0,-5.0,5.0,-5.0,14061133.625246633,-0.5341737192303275
5.0,-5.0,5.0,-5.0,13651220.373263637,-0.53454580890384
5.0,-5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,0.0,12578827.488907158,-0.5355805033335233
5.0,-5.0,5.0,0.0,12430752.042272508,-0.53572541016491
5.0,-5.0,5.0,0.0,10101336.77305077,-0.536101344825638
5.0,-5.0,5.0,0.0,9722234.576388247,-0.536101344825638
5.0,-5.0,5.0,0.0,10622472.99950088,-0.536101344825638
5.0,-5.0,5.0,0.0,10010678.358716493,-0.536101344825638
5.0,-5.0,5.0,0.0,9722234.576388247,-0.536101344825638
5.0,-5.0,5.0,0.0,10954669.72707742,-0.536101344825638
5.0,-5.0,5.0,0.0,13846935.81006866,-0.5343885493189318
5.0,-5.0,5.0,0.0,15880097.634750085,-0.5326366293029485
5.0,-5.0,5.0,5.0,12411057.16491929,-0.5357239759290193
5.0,-5.0,5.0,5.0,11793496.849757522,-0.536101344825638
5.0,-5.0,5.0,5.0,11901406.930918358,-0.536101344825638
5.0,-5.0,5.0,5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,5.0,12448282.6778007,-0.5356873666095521
5.0,-5.0,5.0,5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,5.0,16074628.73321823,-0.5324557589843741
5.0,-5.0,5.0,5.0,12011293.787346937,-0.536101344825638
5.0,-5.0,5.0,5.0,9705695.149249624,-0.536101344825638
5.0,-5.0,5.0,5.0,12084495.650843978,-0.5360487028679368
5.0,-5.0,5.0,10.0,10767400.114128249,-0.536101344825638
5.0,-5.0,5.0,10.0,13745388.568279184,-0.5343957606379761
5.0,-5.0,5.0,10.0,9656534.38714148,-0.536101344825638
5.0,-5.0,5.0,10.0,15993062.57263472,-0.5324557589843741
5.0,-5.0,5.0,10.0,10573750.436400816,-0.536101344825638
5.0,-5.0,5.0,10.0,11433673.238672558,-0.536101344825638
5.0,-5.0,5.0,10.0,15993062.57263472,-0.5324557589843741
5.0,-5.0,5.0,10.0,10469532.930829445,-0.536101344825638
5.0,-5.0,5.0,10.0,11222375.665784888,-0.536101344825638
5.0,-5.0,5.0,10.0,10552497.454231448,-0.536101344825638
5.0,-5.0,10.0,-10.0,9568842.808613215,-0.5355939567578538
5.0,-5.0,10.0,-10.0,9514462.268318983,-0.5355939567578538
5.0,-5.0,10.0,-10.0,15737534.077877603,-0.5319803734360445
5.0,-5.0,10.0,-10.0,14980463.267831232,-0.5326135110486152
5.0,-5.0,10.0,-10.0,10029668.464583937,-0.5355939567578538
5.0,-5.0,10.0,-10.0,15737534.077877603,-0.5319803734360445
5.0,-5.0,10.0,-10.0,14883308.365515064,-0.53269648764143
5.0,-5.0,10.0,-10.0,9996454.522622636,-0.5355939567578538
5.0,-5.0,10.0,-10.0,12724867.177240724,-0.5346535279970209
5.0,-5.0,10.0,-10.0,12406386.00456766,-0.5349626827924899
5.0,-5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,-5.0,10.0,-5.0,12684036.697164482,-0.5347530576206613
5.0,-5.0,10.0,-5.0,12274429.857149439,-0.5351522129872062
5.0,-5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,-5.0,10.0,-5.0,11170573.926151082,-0.5355939567578538
5.0,-5.0,10.0,-5.0,15741792.175243704,-0.5320406867536962
5.0,-5.0,10.0,-5.0,10979808.621326558,-0.5355939567578538
5.0,-5.0,10.0,-5.0,15815489.615272805,-0.5319803734360445
5.0,-5.0,10.0,-5.0,13527097.001445705,-0.5339606953648036
5.0,-5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,-5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,-5.0,10.0,0.0,9638374.53409214,-0.5355939567578538
5.0,-5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,-5.0,10.0,0.0,10510399.60368855,-0.5355939567578538
5.0,-5.0,10.0,0.0,14020172.02199163,-0.5335347282829139
5.0,-5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,-5.0,10.0,0.0,9560644.828759683,-0.5355939567578538
5.0,-5.0,10.0,0.0,11214916.725951193,-0.5355939567578538
5.0,-5.0,10.0,0.0,10789711.084069893,-0.5355939567578538
5.0,-5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,-5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,-5.0,10.0,5.0,14341142.216565624,-0.5332294111480339
5.0,-5.0,10.0,5.0,10180792.217866039,-0.5355939567578538
5.0,-5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,-5.0,10.0,5.0,14151045.989131384,-0.5333973705674447
5.0,-5.0,10.0,5.0,9544869.581495564,-0.5355939567578538
5.0,-5.0,10.0,5.0,9544869.581495564,-0.5355939567578538
5.0,-5.0,10.0,5.0,12880458.219538065,-0.5345650578957158
5.0,-5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,-5.0,10.0,5.0,14745620.64912005,-0.5328775087179138
5.0,-5.0,10.0,10.0,13890899.292017352,-0.5335682283114505
5.0,-5.0,10.0,10.0,12471185.618840156,-0.5348993041741279
5.0,-5.0,10.0,10.0,11811915.840289662,-0.5355559744018962
5.0,-5.0,10.0,10.0,12203941.741706105,-0.535162294330976
5.0,-5.0,10.0,10.0,15737534.077877603,-0.5319803734360445
5.0,-5.0,10.0,10.0,14414802.1270371,-0.5331024201721539
5.0,-5.0,10.0,10.0,15737534.077877603,-0.5319803734360445
5.0,-5.0,10.0,10.0,11592072.290964365,-0.5355939567578538
5.0,-5.0,10.0,10.0,10117794.535335166,-0.5355939567578538
5.0,-5.0,10.0,10.0,9497980.220005075,-0.5355939567578538
5.0,0.0,-10.0,-10.0,14458341.456803808,-0.5334692018679383
5.0,0.0,-10.0,-10.0,16200849.636898067,-0.5320148727032273
5.0,0.0,-10.0,-10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,-10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,-10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,-10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,-10.0,14240711.301943852,-0.533659898842318
5.0,0.0,-10.0,-10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,-10.0,12578366.063310891,-0.5351927739143862
5.0,0.0,-10.0,-10.0,13870162.622123338,-0.5339896541748229
5.0,0.0,-10.0,-5.0,9868748.289184285,-0.5355939567578538
5.0,0.0,-10.0,-5.0,16332424.260597244,-0.5319803734360445
5.0,0.0,-10.0,-5.0,14501031.915268242,-0.5335004543608428
5.0,0.0,-10.0,-5.0,12484546.034382802,-0.5353494962916776
5.0,0.0,-10.0,-5.0,16332424.260597244,-0.5319803734360445
5.0,0.0,-10.0,-5.0,15060314.495122708,-0.5330217224218982
5.0,0.0,-10.0,-5.0,16332424.260597244,-0.5319803734360445
5.0,0.0,-10.0,-5.0,14622894.740054946,-0.5333949829086576
5.0,0.0,-10.0,-5.0,14677590.591335785,-0.5333478572987997
5.0,0.0,-10.0,-5.0,16332424.260597244,-0.5319803734360445
5.0,0.0,-10.0,0.0,9886734.30578292,-0.5355939567578538
5.0,0.0,-10.0,0.0,15726015.129458016,-0.5324922952453623
5.0,0.0,-10.0,0.0,16362172.318906326,-0.5319803734360445
5.0,0.0,-10.0,0.0,14081080.094979487,-0.5338918079755771
5.0,0.0,-10.0,0.0,11628870.016025461,-0.5355939567578538
5.0,0.0,-10.0,0.0,10705287.89574761,-0.5355939567578538
5.0,0.0,-10.0,0.0,16152666.34846354,-0.5321472940563431
5.0,0.0,-10.0,0.0,13349740.65975241,-0.5345533701377747
5.0,0.0,-10.0,0.0,9886734.30578292,-0.5355939567578538
5.0,0.0,-10.0,0.0,13115712.276356384,-0.534770688731047
5.0,0.0,-10.0,5.0,12294939.174446894,-0.5355343837531039
5.0,0.0,-10.0,5.0,14264878.995402025,-0.5337067411722416
5.0,0.0,-10.0,5.0,15630051.919711139,-0.5325475102561075
5.0,0.0,-10.0,5.0,9868748.289184285,-0.5355939567578538
5.0,0.0,-10.0,5.0,13579224.965407271,-0.5343204839202396
5.0,0.0,-10.0,5.0,9868748.289184285,-0.5355939567578538
5.0,0.0,-10.0,5.0,11746359.415653387,-0.5355939567578538
5.0,0.0,-10.0,5.0,12856910.622688107,-0.5349921887025224
5.0,0.0,-10.0,5.0,9868748.289184285,-0.5355939567578538
5.0,0.0,-10.0,5.0,14690448.870600458,-0.5333367977260167
5.0,0.0,-10.0,10.0,15912334.164608404,-0.5322473131999551
5.0,0.0,-10.0,10.0,14305040.01567134,-0.5336033060893219
5.0,0.0,-10.0,10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,10.0,14734219.705897491,-0.533230521235957
5.0,0.0,-10.0,10.0,13758533.600346278,-0.5340902809861855
5.0,0.0,-10.0,10.0,10324731.515629346,-0.5355939567578538
5.0,0.0,-10.0,10.0,9815287.774750033,-0.5355939567578538
5.0,0.0,-10.0,10.0,9966364.42844794,-0.5355939567578538
5.0,0.0,-10.0,10.0,13601782.123877892,-0.5342326157152828
5.0,0.0,-10.0,10.0,13104003.286093809,-0.5346926708576686
5.0,0.0,-5.0,-10.0,11302233.842325747,-0.536101344825638
5.0,0.0,-5.0,-10.0,16263628.873506492,-0.5324557589843741
5.0,0.0,-5.0,-10.0,11259948.126408255,-0.536101344825638
5.0,0.0,-5.0,-10.0,14412112.7987875,-0.5340129219691041
5.0,0.0,-5.0,-10.0,11534106.004906978,-0.536101344825638
5.0,0.0,-5.0,-10.0,9825861.542185223,-0.536101344825638
5.0,0.0,-5.0,-10.0,16263628.873506492,-0.5324557589843741
5.0,0.0,-5.0,-10.0,10971831.398328163,-0.536101344825638
5.0,0.0,-5.0,-10.0,9825861.542185223,-0.536101344825638
5.0,0.0,-5.0,-10.0,12640751.512625154,-0.5356493306497239
5.0,0.0,-5.0,-5.0,12918432.846258271,-0.5354477088742291
5.0,0.0,-5.0,-5.0,12732140.352107756,-0.5356263358856721
5.0,0.0,-5.0,-5.0,16310630.998034911,-0.5324876869784618
5.0,0.0,-5.0,-5.0,9936215.45242586,-0.536101344825638
5.0,0.0,-5.0,-5.0,14268163.40950276,-0.5342075362137602
5.0,0.0,-5.0,-5.0,16350506.713391593,-0.5324557589843741
5.0,0.0,-5.0,-5.0,16350506.713391593,-0.5324557589843741
5.0,0.0,-5.0,-5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,-5.0,16350506.713391593,-0.5324557589843741
5.0,0.0,-5.0,-5.0,10093024.836779255,-0.536101344825638
5.0,0.0,-5.0,0.0,14985607.254514392,-0.533606412526884
5.0,0.0,-5.0,0.0,11996600.308129484,-0.536101344825638
5.0,0.0,-5.0,0.0,10033963.425239915,-0.536101344825638
5.0,0.0,-5.0,0.0,11322055.815999392,-0.536101344825638
5.0,0.0,-5.0,0.0,13129996.231792372,-0.5352692609185903
5.0,0.0,-5.0,0.0,10372831.225130403,-0.536101344825638
5.0,0.0,-5.0,0.0,9896022.808537023,-0.536101344825638
5.0,0.0,-5.0,0.0,15151739.963462131,-0.5334651874522427
5.0,0.0,-5.0,0.0,11179554.275952468,-0.536101344825638
5.0,0.0,-5.0,0.0,14680782.288443606,-0.5338686148701604
5.0,0.0,-5.0,5.0,15978506.27769029,-0.5327559167102707
5.0,0.0,-5.0,5.0,11449893.65342714,-0.536101344825638
5.0,0.0,-5.0,5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,5.0,15097172.82490302,-0.5334885495991477
5.0,0.0,-5.0,5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,5.0,16214995.805825798,-0.5325645002900692
5.0,0.0,-5.0,5.0,13954460.451225873,-0.5344877660636465
5.0,0.0,-5.0,5.0,9878360.34567226,-0.536101344825638
5.0,0.0,-5.0,10.0,14712125.94808973,-0.5337508037287457
5.0,0.0,-5.0,10.0,16144626.739859756,-0.5325517273056604
5.0,0.0,-5.0,10.0,9892636.890715055,-0.536101344825638
5.0,0.0,-5.0,10.0,15049941.915267315,-0.5334604047401574
5.0,0.0,-5.0,10.0,15818407.124853859,-0.5328175542902437
5.0,0.0,-5.0,10.0,10025996.349748574,-0.536101344825638
5.0,0.0,-5.0,10.0,11770685.804428749,-0.536101344825638
5.0,0.0,-5.0,10.0,13931625.723128755,-0.5344413553709557
5.0,0.0,-5.0,10.0,10085989.064929176,-0.536101344825638
5.0,0.0,-5.0,10.0,14625523.056650376,-0.5338260537654951
5.0,0.0,0.0,-10.0,16189501.029623752,-0.5326176907118154
5.0,0.0,0.0,-10.0,12887797.701987553,-0.5355233320511419
5.0,0.0,0.0,-10.0,16189501.029623752,-0.5326176907118154
5.0,0.0,0.0,-10.0,16189501.029623752,-0.5326176907118154
5.0,0.0,0.0,-10.0,10965789.075811703,-0.5362743459565702
5.0,0.0,0.0,-10.0,14060837.768836325,-0.534433341010192
5.0,0.0,0.0,-10.0,10623974.860580204,-0.5362743459565702
5.0,0.0,0.0,-10.0,16189501.029623752,-0.5326176907118154
5.0,0.0,0.0,-10.0,15517048.249615705,-0.5331708325369989
5.0,0.0,0.0,-10.0,11295832.196108527,-0.5362743459565702
5.0,0.0,0.0,-5.0,10698755.606576853,-0.5362743459565702
5.0,0.0,0.0,-5.0,11339107.372883596,-0.5362743459565702
5.0,0.0,0.0,-5.0,15319384.421608979,-0.5334041708452979
5.0,0.0,0.0,-5.0,12510911.780006,-0.5359528566600944
5.0,0.0,0.0,-5.0,12577079.669965446,-0.5358881596622695
5.0,0.0,0.0,-5.0,12068410.919832034,-0.5362743459565702
5.0,0.0,0.0,-5.0,12979742.452585839,-0.5354998410543097
5.0,0.0,0.0,-5.0,16254309.717239177,-0.5326336339056967
5.0,0.0,0.0,-5.0,15304107.657988833,-0.5334170511803271
5.0,0.0,0.0,-5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,0.0,16302556.459584715,-0.5326176907118154
5.0,0.0,0.0,0.0,16302556.459584715,-0.5326176907118154
5.0,0.0,0.0,0.0,10962875.598812105,-0.5362743459565702
5.0,0.0,0.0,0.0,14659931.202049708,-0.533991479179119
5.0,0.0,0.0,0.0,13506700.931755979,-0.5350266124249238
5.0,0.0,0.0,0.0,12953298.190540379,-0.5355466564130055
5.0,0.0,0.0,0.0,16302556.459584715,-0.5326176907118154
5.0,0.0,0.0,0.0,11281191.655764962,-0.5362743459565702
5.0,0.0,0.0,0.0,12617175.83197559,-0.5358705259795378
5.0,0.0,0.0,0.0,12693102.700548315,-0.5357968078023628
5.0,0.0,0.0,5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,5.0,12500655.39677836,-0.5359629079307542
5.0,0.0,0.0,5.0,12895076.324995749,-0.5355807351826615
5.0,0.0,0.0,5.0,10329545.372045765,-0.5362743459565702
5.0,0.0,0.0,5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,5.0,10728004.680478003,-0.5362743459565702
5.0,0.0,0.0,5.0,16274095.779822564,-0.5326176907118154
5.0,0.0,0.0,5.0,9829754.438141536,-0.5362743459565702
5.0,0.0,0.0,10.0,14051157.973053876,-0.5344420545070329
5.0,0.0,0.0,10.0,12864611.120605133,-0.5355455938606051
5.0,0.0,0.0,10.0,10489012.669780957,-0.5362743459565702
5.0,0.0,0.0,10.0,9778687.579280445,-0.5362743459565702
5.0,0.0,0.0,10.0,12722317.186675113,-0.5356828738772621
5.0,0.0,0.0,10.0,12041586.380647486,-0.5362743459565702
5.0,0.0,0.0,10.0,14090447.95339406,-0.5344067145646562
5.0,0.0,0.0,10.0,14401471.167747535,-0.5341295338047105
5.0,0.0,0.0,10.0,11251934.088137744,-0.5362743459565702
5.0,0.0,0.0,10.0,9778687.579280445,-0.5362743459565702
5.0,0.0,5.0,-10.0,14051108.510967707,-0.5341401742164136
5.0,0.0,5.0,-10.0,11316800.431628613,-0.536101344825638
5.0,0.0,5.0,-10.0,16020511.860572642,-0.5324557589843741
5.0,0.0,5.0,-10.0,14819583.201919105,-0.5334630285855557
5.0,0.0,5.0,-10.0,12235547.112038072,-0.5358566868144954
5.0,0.0,5.0,-10.0,16007691.093425859,-0.5324662078436122
5.0,0.0,5.0,-10.0,15347843.443913486,-0.5330126770563437
5.0,0.0,5.0,-10.0,16020511.860572642,-0.5324557589843741
5.0,0.0,5.0,-10.0,16020511.860572642,-0.5324557589843741
5.0,0.0,5.0,-10.0,16020511.860572642,-0.5324557589843741
5.0,0.0,5.0,-5.0,9722239.238334803,-0.536101344825638
5.0,0.0,5.0,-5.0,9722239.238334803,-0.536101344825638
5.0,0.0,5.0,-5.0,13075452.762925843,-0.5351036405905558
5.0,0.0,5.0,-5.0,13289200.048533957,-0.5349025630069613
5.0,0.0,5.0,-5.0,12077877.124088567,-0.5360760159155227
5.0,0.0,5.0,-5.0,13996842.724614995,-0.5342530267655092
5.0,0.0,5.0,-5.0,15608777.794715961,-0.5328603131396865
5.0,0.0,5.0,-5.0,13444038.331498101,-0.5347583342050961
5.0,0.0,5.0,-5.0,16102078.021156153,-0.5324557589843741
5.0,0.0,5.0,-5.0,15370386.039587025,-0.5330592674476098
5.0,0.0,5.0,0.0,14030098.18790957,-0.5342445602417083
5.0,0.0,5.0,0.0,11531840.905449033,-0.536101344825638
5.0,0.0,5.0,0.0,11295102.605467025,-0.536101344825638
5.0,0.0,5.0,0.0,11491269.189768545,-0.536101344825638
5.0,0.0,5.0,0.0,14354621.570448523,-0.5339554821311527
5.0,0.0,5.0,0.0,9738778.665473426,-0.536101344825638
5.0,0.0,5.0,0.0,16129519.77576078,-0.5324557589843741
5.0,0.0,5.0,0.0,16129519.77576078,-0.5324557589843741
5.0,0.0,5.0,0.0,12493990.197104475,-0.5356841698672803
5.0,0.0,5.0,0.0,16129519.77576078,-0.5324557589843741
5.0,0.0,5.0,5.0,14241897.967072671,-0.5340337991435458
5.0,0.0,5.0,5.0,11047617.293845873,-0.536101344825638
5.0,0.0,5.0,5.0,10450422.756335193,-0.536101344825638
5.0,0.0,5.0,5.0,9722239.238334803,-0.536101344825638
5.0,0.0,5.0,5.0,15850184.804262087,-0.5326611542627586
5.0,0.0,5.0,5.0,16102078.021156153,-0.5324557589843741
5.0,0.0,5.0,5.0,10054590.226049313,-0.536101344825638
5.0,0.0,5.0,5.0,10304675.498102102,-0.536101344825638
5.0,0.0,5.0,5.0,9829452.29307195,-0.536101344825638
5.0,0.0,5.0,5.0,16102078.021156153,-0.5324557589843741
5.0,0.0,5.0,10.0,9673078.476226658,-0.536101344825638
5.0,0.0,5.0,10.0,14824844.655014168,-0.5334584841602497
5.0,0.0,5.0,10.0,16020511.860572642,-0.5324557589843741
5.0,0.0,5.0,10.0,11710100.467020597,-0.536101344825638
5.0,0.0,5.0,10.0,9673078.476226658,-0.536101344825638
5.0,0.0,5.0,10.0,13244581.017175999,-0.5348813149193508
5.0,0.0,5.0,10.0,10454126.421067268,-0.536101344825638
5.0,0.0,5.0,10.0,14117685.813211784,-0.534080426224248
5.0,0.0,5.0,10.0,12324316.534432245,-0.5357685150733551
5.0,0.0,5.0,10.0,9673078.476226658,-0.536101344825638
5.0,0.0,10.0,-10.0,10286646.306845676,-0.5355939567578538
5.0,0.0,10.0,-10.0,11744340.05193385,-0.5355939567578538
5.0,0.0,10.0,-10.0,9514524.309090253,-0.5355939567578538
5.0,0.0,10.0,-10.0,9514524.309090253,-0.5355939567578538
5.0,0.0,10.0,-10.0,15022701.855278548,-0.532599810464477
5.0,0.0,10.0,-10.0,10787745.06562927,-0.5355939567578538
5.0,0.0,10.0,-10.0,10439613.402524661,-0.5355939567578538
5.0,0.0,10.0,-10.0,13253734.884862283,-0.5341741233179622
5.0,0.0,10.0,-10.0,15764983.365815528,-0.5319803734360445
5.0,0.0,10.0,-10.0,13437634.79064059,-0.5340034505046861
5.0,0.0,10.0,-5.0,12613205.357823795,-0.5348425040869648
5.0,0.0,10.0,-5.0,11729293.92758467,-0.5355939567578538
5.0,0.0,10.0,-5.0,13884796.36373743,-0.5336571479847071
5.0,0.0,10.0,-5.0,9989807.087362317,-0.5355939567578538
5.0,0.0,10.0,-5.0,9561413.670580745,-0.5355939567578538
5.0,0.0,10.0,-5.0,15842938.903210727,-0.5319803734360445
5.0,0.0,10.0,-5.0,15842938.903210727,-0.5319803734360445
5.0,0.0,10.0,-5.0,15842938.903210727,-0.5319803734360445
5.0,0.0,10.0,-5.0,9966526.972961146,-0.5355939567578538
5.0,0.0,10.0,-5.0,10881330.198016346,-0.5355939567578538
5.0,0.0,10.0,0.0,11453093.20884429,-0.5355939567578538
5.0,0.0,10.0,0.0,15869165.915883228,-0.5319803734360445
5.0,0.0,10.0,0.0,15869165.915883228,-0.5319803734360445
5.0,0.0,10.0,0.0,13206706.843862532,-0.534299179946248
5.0,0.0,10.0,0.0,12576029.962551925,-0.5348985500411563
5.0,0.0,10.0,0.0,12164071.545706622,-0.5353022846542321
5.0,0.0,10.0,0.0,11596957.58078266,-0.5355939567578538
5.0,0.0,10.0,0.0,9577188.917844864,-0.5355939567578538
5.0,0.0,10.0,0.0,14539559.521462867,-0.5330986874892654
5.0,0.0,10.0,0.0,9577188.917844864,-0.5355939567578538
5.0,0.0,10.0,5.0,9561413.670580745,-0.5355939567578538
5.0,0.0,10.0,5.0,15842938.903210727,-0.5319803734360445
5.0,0.0,10.0,5.0,14909961.510913266,-0.5327586617728243
5.0,0.0,10.0,5.0,9561413.670580745,-0.5355939567578538
5.0,0.0,10.0,5.0,10814001.317209655,-0.5355939567578538
5.0,0.0,10.0,5.0,14624147.222771082,-0.5330043831982925
5.0,0.0,10.0,5.0,15842938.903210727,-0.5319803734360445
5.0,0.0,10.0,5.0,14068517.007750867,-0.5334925577446825
5.0,0.0,10.0,5.0,9765146.390783299,-0.5355939567578538
5.0,0.0,10.0,5.0,12396534.755723935,-0.5350532195885985
5.0,0.0,10.0,10.0,9990799.523752261,-0.5355939567578538
5.0,0.0,10.0,10.0,9514524.309090253,-0.5355939567578538
5.0,0.0,10.0,10.0,12848383.331693374,-0.5345565369365881
5.0,0.0,10.0,10.0,10973894.070664324,-0.5355939567578538
5.0,0.0,10.0,10.0,14396217.819814002,-0.5331407328072864
5.0,0.0,10.0,10.0,10734929.738005636,-0.5355939567578538
5.0,0.0,10.0,10.0,10256146.1407192,-0.5355939567578538
5.0,0.0,10.0,10.0,13681275.77274724,-0.5337800042699907
5.0,0.0,10.0,10.0,11490227.00157697,-0.5355939567578538
5.0,0.0,10.0,10.0,10988610.530849759,-0.5355939567578538
5.0,5.0,-10.0,-10.0,11000694.829451432,-0.5355939567578538
5.0,5.0,-10.0,-10.0,9798743.685664853,-0.5355939567578538
5.0,5.0,-10.0,-10.0,9798743.685664853,-0.5355939567578538
5.0,5.0,-10.0,-10.0,9861435.443183528,-0.5355939567578538
5.0,5.0,-10.0,-10.0,15116912.397495998,-0.5328833551231416
5.0,5.0,-10.0,-10.0,9798743.685664853,-0.5355939567578538
5.0,5.0,-10.0,-10.0,10296694.524228346,-0.5355939567578538
5.0,5.0,-10.0,-10.0,11967201.426170304,-0.5355939567578538
5.0,5.0,-10.0,-10.0,11658249.020744996,-0.5355939567578538
5.0,5.0,-10.0,-10.0,14206481.664938465,-0.533668897875413
5.0,5.0,-10.0,-5.0,12613174.45796636,-0.5352048006268444
5.0,5.0,-10.0,-5.0,12044339.859642543,-0.5355939567578538
5.0,5.0,-10.0,-5.0,11351490.917394578,-0.5355939567578538
5.0,5.0,-10.0,-5.0,14461089.315711368,-0.533514022779545
5.0,5.0,-10.0,-5.0,13007262.04118096,-0.53482954483901
5.0,5.0,-10.0,-5.0,13524964.783906959,-0.5343492436940613
5.0,5.0,-10.0,-5.0,13304230.717748128,-0.534552325063179
5.0,5.0,-10.0,-5.0,14983396.234713987,-0.5330654237136141
5.0,5.0,-10.0,-5.0,13311058.762368575,-0.5345460055690437
5.0,5.0,-10.0,-5.0,15725599.91733268,-0.5324476394189692
5.0,5.0,-10.0,0.0,12011141.096627584,-0.5355939567578538
5.0,5.0,-10.0,0.0,10626537.86191731,-0.5355939567578538
5.0,5.0,-10.0,0.0,16334723.030968402,-0.5319803734360445
5.0,5.0,-10.0,0.0,15545926.297109505,-0.5326185235919016
5.0,5.0,-10.0,0.0,14478069.323152333,-0.5335222005234301
5.0,5.0,-10.0,0.0,16334723.030968402,-0.5319803734360445
5.0,5.0,-10.0,0.0,13193877.864205327,-0.534677202290124
5.0,5.0,-10.0,0.0,10245363.80574149,-0.5355939567578538
5.0,5.0,-10.0,0.0,12711299.346365727,-0.5351327539784148
5.0,5.0,-10.0,0.0,9870190.21669774,-0.5355939567578538
5.0,5.0,-10.0,5.0,12267382.053806186,-0.5355412074354106
5.0,5.0,-10.0,5.0,13746476.53436507,-0.5341478129866806
5.0,5.0,-10.0,5.0,16304974.97265932,-0.5319803734360445
5.0,5.0,-10.0,5.0,10975030.197132805,-0.5355939567578538
5.0,5.0,-10.0,5.0,11780210.065467533,-0.5355939567578538
5.0,5.0,-10.0,5.0,13412851.590244448,-0.5344520795357383
5.0,5.0,-10.0,5.0,11945119.75866602,-0.5355939567578538
5.0,5.0,-10.0,5.0,9852204.200099107,-0.5355939567578538
5.0,5.0,-10.0,5.0,10554266.33520632,-0.5355939567578538
5.0,5.0,-10.0,5.0,11128821.635996222,-0.5355939567578538
5.0,5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,5.0,-10.0,10.0,13228186.302806843,-0.5345559229854779
5.0,5.0,-10.0,10.0,10272271.93156686,-0.5355939567578538
5.0,5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,5.0,-10.0,10.0,9798743.685664853,-0.5355939567578538
5.0,5.0,-10.0,10.0,16216553.698726747,-0.5319803734360445
5.0,5.0,-10.0,10.0,9798743.685664853,-0.5355939567578538
5.0,5.0,-10.0,10.0,14498702.720077768,-0.5334127661602082
5.0,5.0,-5.0,-10.0,15435910.35872657,-0.533112725323448
5.0,5.0,-5.0,-10.0,10333249.149074938,-0.536101344825638
5.0,5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,5.0,-5.0,-10.0,12160922.229447354,-0.5361010511258952
5.0,5.0,-5.0,-10.0,11646779.104470065,-0.536101344825638
5.0,5.0,-5.0,-10.0,9809317.453100044,-0.536101344825638
5.0,5.0,-5.0,-10.0,11882409.567827433,-0.536101344825638
5.0,5.0,-5.0,-10.0,11166147.71104742,-0.536101344825638
5.0,5.0,-5.0,-10.0,12430614.606038852,-0.5358338604305737
5.0,5.0,-5.0,-5.0,11569521.736975431,-0.536101344825638
5.0,5.0,-5.0,-5.0,12832698.70796879,-0.5355090461759249
5.0,5.0,-5.0,-5.0,16027898.607369697,-0.5326938945198274
5.0,5.0,-5.0,-5.0,16323057.42545367,-0.5324557589843741
5.0,5.0,-5.0,-5.0,10503936.995471055,-0.536101344825638
5.0,5.0,-5.0,-5.0,10480322.64095772,-0.536101344825638
5.0,5.0,-5.0,-5.0,12634233.633111972,-0.5357004090835875
5.0,5.0,-5.0,-5.0,9861816.25658708,-0.536101344825638
5.0,5.0,-5.0,-5.0,16323057.42545367,-0.5324557589843741
5.0,5.0,-5.0,-5.0,16323057.42545367,-0.5324557589843741
5.0,5.0,-5.0,0.0,13152950.017927738,-0.5352269418367139
5.0,5.0,-5.0,0.0,9879478.719451845,-0.536101344825638
5.0,5.0,-5.0,0.0,13260397.54751281,-0.5351261468701765
5.0,5.0,-5.0,0.0,9879478.719451845,-0.536101344825638
5.0,5.0,-5.0,0.0,16352286.217708346,-0.5324557589843741
5.0,5.0,-5.0,0.0,9879478.719451845,-0.536101344825638
5.0,5.0,-5.0,0.0,10559264.799107809,-0.536101344825638
5.0,5.0,-5.0,0.0,12088867.923121586,-0.536101344825638
5.0,5.0,-5.0,0.0,12296909.52996944,-0.5360525198578494
5.0,5.0,-5.0,0.0,12049957.962795071,-0.536101344825638
5.0,5.0,-5.0,5.0,16323057.42545367,-0.5324557589843741
5.0,5.0,-5.0,5.0,12796126.908535829,-0.5355441506551661
5.0,5.0,-5.0,5.0,14074055.559026062,-0.5343592365888947
5.0,5.0,-5.0,5.0,10853166.759988422,-0.536101344825638
5.0,5.0,-5.0,5.0,9861816.25658708,-0.536101344825638
5.0,5.0,-5.0,5.0,13826973.831424076,-0.5345819485189167
5.0,5.0,-5.0,5.0,11183630.101003185,-0.536101344825638
5.0,5.0,-5.0,5.0,15232806.882230995,-0.5333521651200261
5.0,5.0,-5.0,5.0,9861816.25658708,-0.536101344825638
5.0,5.0,-5.0,5.0,12150358.047083084,-0.536101344825638
5.0,5.0,-5.0,10.0,11038246.382723976,-0.536101344825638
5.0,5.0,-5.0,10.0,10219631.892329024,-0.536101344825638
5.0,5.0,-5.0,10.0,12918230.9434361,-0.5353614031787622
5.0,5.0,-5.0,10.0,10960055.936816564,-0.536101344825638
5.0,5.0,-5.0,10.0,16236179.58556857,-0.5324557589843741
5.0,5.0,-5.0,10.0,9809317.453100044,-0.536101344825638
5.0,5.0,-5.0,10.0,16236179.58556857,-0.5324557589843741
5.0,5.0,-5.0,10.0,10271620.968847176,-0.536101344825638
5.0,5.0,-5.0,10.0,10485719.31945168,-0.536101344825638
5.0,5.0,-5.0,10.0,13475640.069024255,-0.5348372301783999
5.0,5.0,0.0,-10.0,14787160.235532757,-0.5337702380281931
5.0,5.0,0.0,-10.0,12513722.326949183,-0.5358654160743344
5.0,5.0,0.0,-10.0,14619907.379840678,-0.5339158626776153
5.0,5.0,0.0,-10.0,16162051.74168583,-0.5326176907118154
5.0,5.0,0.0,-10.0,10533519.961321328,-0.5362743459565702
5.0,5.0,0.0,-10.0,14381512.783647485,-0.5341256036565887
5.0,5.0,0.0,-10.0,9762143.490195265,-0.5362743459565702
5.0,5.0,0.0,-10.0,10464629.640003657,-0.5362743459565702
5.0,5.0,0.0,-10.0,16156001.007274399,-0.5326225986213146
5.0,5.0,0.0,-10.0,9762143.490195265,-0.5362743459565702
5.0,5.0,0.0,-5.0,13892030.268836558,-0.5346303827035411
5.0,5.0,0.0,-5.0,14632208.614270994,-0.5339718052723266
5.0,5.0,0.0,-5.0,12676268.126727998,-0.5357709248697379
5.0,5.0,0.0,-5.0,13196363.213788189,-0.5352736020087411
5.0,5.0,0.0,-5.0,15826189.77491929,-0.532960255814395
5.0,5.0,0.0,-5.0,12749021.097930722,-0.5357004650814436
5.0,5.0,0.0,-5.0,13032115.057320094,-0.5354291067644634
5.0,5.0,0.0,-5.0,16246646.491884641,-0.5326176907118154
5.0,5.0,0.0,-5.0,9813210.349056356,-0.5362743459565702
5.0,5.0,0.0,-5.0,16246646.491884641,-0.5326176907118154
5.0,5.0,0.0,0.0,11805050.241658278,-0.5362743459565702
5.0,5.0,0.0,0.0,11147929.270962583,-0.5362743459565702
5.0,5.0,0.0,0.0,9830391.054869525,-0.5362743459565702
5.0,5.0,0.0,0.0,15484004.455794213,-0.5332667924497543
5.0,5.0,0.0,0.0,13768821.957605503,-0.5347645448705328
5.0,5.0,0.0,0.0,16275107.171646792,-0.5326176907118154
5.0,5.0,0.0,0.0,16275107.171646792,-0.5326176907118154
5.0,5.0,0.0,0.0,11520609.39460693,-0.5362743459565702
5.0,5.0,0.0,0.0,10417489.934141854,-0.5362743459565702
5.0,5.0,0.0,0.0,9830391.054869525,-0.5362743459565702
5.0,5.0,0.0,5.0,12704515.526824059,-0.5357435320058942
5.0,5.0,0.0,5.0,12834275.708973126,-0.5356182793469761
5.0,5.0,0.0,5.0,9813210.349056356,-0.5362743459565702
5.0,5.0,0.0,5.0,9813210.349056356,-0.5362743459565702
5.0,5.0,0.0,5.0,15016611.920206994,-0.5336395867640388
5.0,5.0,0.0,5.0,13183024.543527286,-0.5352861764331557
5.0,5.0,0.0,5.0,12226844.952753529,-0.5362130181009841
5.0,5.0,0.0,5.0,13964116.035941143,-0.5345651047514206
5.0,5.0,0.0,5.0,14192051.453058897,-0.5343603422818333
5.0,5.0,0.0,5.0,11059456.367598943,-0.5362743459565702
5.0,5.0,0.0,10.0,11131606.26268072,-0.5362743459565702
5.0,5.0,0.0,10.0,11454331.56942257,-0.5362743459565702
5.0,5.0,0.0,10.0,11981687.403572915,-0.5362743459565702
5.0,5.0,0.0,10.0,14004899.572376803,-0.5344623229680776
5.0,5.0,0.0,10.0,11019663.997114854,-0.5362743459565702
5.0,5.0,0.0,10.0,16162051.74168583,-0.5326176907118154
5.0,5.0,0.0,10.0,10346202.615225768,-0.5362743459565702
5.0,5.0,0.0,10.0,12729685.029060531,-0.5356548514864268
5.0,5.0,0.0,10.0,12410217.455806483,-0.5359672981669527
5.0,5.0,0.0,10.0,13936907.80463772,-0.5345238333125223
5.0,5.0,5.0,-10.0,15247913.775206108,-0.5330748586230463
5.0,5.0,5.0,-10.0,15993062.57263472,-0.5324557589843741
5.0,5.0,5.0,-10.0,9656534.38714148,-0.536101344825638
5.0,5.0,5.0,-10.0,11635170.847550537,-0.536101344825638
5.0,5.0,5.0,-10.0,10403438.137107685,-0.536101344825638
5.0,5.0,5.0,-10.0,14368220.766558293,-0.5338356902856265
5.0,5.0,5.0,-10.0,9656534.38714148,-0.536101344825638
5.0,5.0,5.0,-10.0,14279466.871242352,-0.5339143748302357
5.0,5.0,5.0,-10.0,12269831.437778642,-0.5358016941287065
5.0,5.0,5.0,-10.0,10615410.176958852,-0.536101344825638
5.0,5.0,5.0,-5.0,9705695.149249624,-0.536101344825638
5.0,5.0,5.0,-5.0,11559386.065532252,-0.536101344825638
5.0,5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,5.0,5.0,-5.0,13778208.350585852,-0.5344296541876352
5.0,5.0,5.0,-5.0,11666594.992344,-0.536101344825638
5.0,5.0,5.0,-5.0,9705695.149249624,-0.536101344825638
5.0,5.0,5.0,-5.0,11445999.392441567,-0.536101344825638
5.0,5.0,5.0,-5.0,16074628.73321823,-0.5324557589843741
5.0,5.0,5.0,-5.0,11198384.305744149,-0.536101344825638
5.0,5.0,5.0,-5.0,9942979.097260453,-0.536101344825638
5.0,5.0,5.0,0.0,15824724.944719635,-0.5326820444409042
5.0,5.0,5.0,0.0,11347516.855166335,-0.536101344825638
5.0,5.0,5.0,0.0,14442846.413034108,-0.5338561232160421
5.0,5.0,5.0,0.0,15919349.146214502,-0.5326045083091442
5.0,5.0,5.0,0.0,9722234.576388247,-0.536101344825638
5.0,5.0,5.0,0.0,16102070.487822857,-0.5324557589843741
5.0,5.0,5.0,0.0,16102070.487822857,-0.5324557589843741
5.0,5.0,5.0,0.0,14065919.236138305,-0.534190935469707
5.0,5.0,5.0,0.0,10586062.529963251,-0.536101344825638
5.0,5.0,5.0,0.0,15879214.730793031,-0.532637352502175
5.0,5.0,5.0,5.0,10325515.60882577,-0.536101344825638
5.0,5.0,5.0,5.0,16074628.73321823,-0.5324557589843741
5.0,5.0,5.0,5.0,14479190.260822767,-0.5338025153694046
5.0,5.0,5.0,5.0,14724431.652555302,-0.533588483500576
5.0,5.0,5.0,5.0,12120415.371937927,-0.5360126662734801
5.0,5.0,5.0,5.0,12641158.240665175,-0.5354989837151991
5.0,5.0,5.0,5.0,15738286.082523372,-0.532731039421827
5.0,5.0,5.0,5.0,16074628.73321823,-0.5324557589843741
5.0,5.0,5.0,5.0,15292310.409657832,-0.5331029470869699
5.0,5.0,5.0,5.0,12310623.625181558,-0.5358231581918963
5.0,5.0,5.0,10.0,9656534.38714148,-0.536101344825638
5.0,5.0,5.0,10.0,9656534.38714148,-0.536101344825638
5.0,5.0,5.0,10.0,11182870.434875589,-0.536101344825638
5.0,5.0,5.0,10.0,14553151.741067227,-0.5336729034664967
5.0,5.0,5.0,10.0,9828204.868225776,-0.536101344825638
5.0,5.0,5.0,10.0,15915997.105611995,-0.5325187706587562
5.0,5.0,5.0,10.0,10810019.644301772,-0.536101344825638
5.0,5.0,5.0,10.0,13342971.23465273,-0.5347678138478942
5.0,5.0,5.0,10.0,14764164.134899193,-0.5334890419999141
5.0,5.0,5.0,10.0,13579416.269146001,-0.534548208466695
5.0,5.0,10.0,-10.0,11064520.768565945,-0.5355939567578538
5.0,5.0,10.0,-10.0,15377431.396318052,-0.5322786091528598
5.0,5.0,10.0,-10.0,13310054.279910512,-0.5341001084293135
5.0,5.0,10.0,-10.0,9497980.220005075,-0.5355939567578538
5.0,5.0,10.0,-10.0,9681615.214848064,-0.5355939567578538
5.0,5.0,10.0,-10.0,15737534.077877603,-0.5319803734360445
5.0,5.0,10.0,-10.0,9497980.220005075,-0.5355939567578538
5.0,5.0,10.0,-10.0,12483616.997284835,-0.5348871735483511
5.0,5.0,10.0,-10.0,15737534.077877603,-0.5319803734360445
5.0,5.0,10.0,-10.0,10624759.86228333,-0.5355939567578538
5.0,5.0,10.0,-5.0,14649005.925812732,-0.5329609012548808
5.0,5.0,10.0,-5.0,13960681.442809632,-0.5335672684501795
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,-5.0,13235255.026651064,-0.5342307806071429
5.0,5.0,10.0,-5.0,13697002.640168775,-0.5338054584433098
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,-5.0,9544869.581495564,-0.5355939567578538
5.0,5.0,10.0,0.0,13578581.062556537,-0.5339340569686797
5.0,5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,5.0,10.0,0.0,9888691.412403755,-0.5355939567578538
5.0,5.0,10.0,0.0,9560644.828759683,-0.5355939567578538
5.0,5.0,10.0,0.0,9817273.82416112,-0.5355939567578538
5.0,5.0,10.0,0.0,14019517.197706167,-0.5335353135685565
5.0,5.0,10.0,0.0,15841716.627945306,-0.5319803734360445
5.0,5.0,10.0,0.0,11982392.18619892,-0.5354627909529017
5.0,5.0,10.0,0.0,9560644.828759683,-0.5355939567578538
5.0,5.0,10.0,0.0,11039364.753844472,-0.5355939567578538
5.0,5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,5.0,10.0,5.0,10601527.29037264,-0.5355939567578538
5.0,5.0,10.0,5.0,11777441.114988418,-0.5355939567578538
5.0,5.0,10.0,5.0,15064965.137055729,-0.5326047495071592
5.0,5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,5.0,10.0,5.0,11856796.815645438,-0.5355695677187253
5.0,5.0,10.0,5.0,12516457.629949018,-0.5349151795462275
5.0,5.0,10.0,5.0,11499625.32969841,-0.5355939567578538
5.0,5.0,10.0,5.0,12686870.33997571,-0.5347503300536528
5.0,5.0,10.0,5.0,15815489.615272805,-0.5319803734360445
5.0,5.0,10.0,10.0,11289416.435808182,-0.5355939567578538
5.0,5.0,10.0,10.0,13680921.404433884,-0.5337586160726177
5.0,5.0,10.0,10.0,9497980.220005075,-0.5355939567578538
5.0,5.0,10.0,10.0,10370789.39537384,-0.5355939567578538
5.0,5.0,10.0,10.0,10165091.635768913,-0.5355939567578538
5.0,5.0,10.0,10.0,9497980.220005075,-0.5355939567578538
5.0,5.0,10.0,10.0,15221382.978470132,-0.5324094769892715
5.0,5.0,10.0,10.0,15737534.077877603,-0.5319803734360445
5.0,5.0,10.0,10.0,15737534.077877603,-0.5319803734360445
5.0,5.0,10.0,10.0,10950836.816063907,-0.5355939567578538
5.0,10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,-10.0,9749569.0666774,-0.5355939567578538
5.0,10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,-10.0,12351375.370531935,-0.5353322139848742
5.0,10.0,-10.0,-10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,-10.0,12618576.971258616,-0.5350721646741449
5.0,10.0,-10.0,-10.0,12222509.464208852,-0.5354590590297544
5.0,10.0,-10.0,-10.0,10963510.052597066,-0.5355939567578538
5.0,10.0,-10.0,-10.0,11624290.942502454,-0.5355939567578538
5.0,10.0,-10.0,-10.0,9749569.0666774,-0.5355939567578538
5.0,10.0,-10.0,-5.0,10340376.97408314,-0.5355939567578538
5.0,10.0,-10.0,-5.0,13642822.393707829,-0.5341796090303117
5.0,10.0,-10.0,-5.0,11781590.135627052,-0.5355939567578538
5.0,10.0,-10.0,-5.0,15589981.271878254,-0.5324945003778363
5.0,10.0,-10.0,-5.0,14460766.313238777,-0.5334511848523203
5.0,10.0,-10.0,-5.0,10304713.414329825,-0.5355939567578538
5.0,10.0,-10.0,-5.0,15639411.084605593,-0.5324538223714641
5.0,10.0,-10.0,-5.0,9803029.581111653,-0.5355939567578538
5.0,10.0,-10.0,-5.0,10377244.1725046,-0.5355939567578538
5.0,10.0,-10.0,-5.0,12074590.529877394,-0.5355939567578538
5.0,10.0,-10.0,0.0,15860436.89773861,-0.5322967273131468
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,0.0,15327386.387301793,-0.5327356617695048
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,0.0,16253134.478774652,-0.5319803734360445
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,0.0,12082645.20720312,-0.5355939567578538
5.0,10.0,-10.0,0.0,9821015.597710287,-0.5355939567578538
5.0,10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,10.0,-10.0,5.0,9803029.581111653,-0.5355939567578538
5.0,10.0,-10.0,5.0,11603686.210786978,-0.5355939567578538
5.0,10.0,-10.0,5.0,14867731.73079796,-0.5331001679391828
5.0,10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,10.0,-10.0,5.0,12062382.028388899,-0.5355939567578538
5.0,10.0,-10.0,5.0,14797322.44175893,-0.5331603798062842
5.0,10.0,-10.0,5.0,16223386.42046557,-0.5319803734360445
5.0,10.0,-10.0,5.0,14449209.360646836,-0.5334612601199069
5.0,10.0,-10.0,10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,10.0,12651047.122072343,-0.5350408438703299
5.0,10.0,-10.0,10.0,12683145.293554872,-0.5350099406621056
5.0,10.0,-10.0,10.0,14665357.421430511,-0.5332046268083742
5.0,10.0,-10.0,10.0,15970466.667976402,-0.5321131552425455
5.0,10.0,-10.0,10.0,10141983.496214282,-0.5355939567578538
5.0,10.0,-10.0,10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,10.0,15184314.2904649,-0.5327622485738146
5.0,10.0,-10.0,10.0,16134965.146532997,-0.5319803734360445
5.0,10.0,-10.0,10.0,16123289.67975426,-0.5319897642846225
5.0,10.0,-5.0,-10.0,13211163.081087662,-0.5350214067636563
5.0,10.0,-5.0,-10.0,13352400.3291329,-0.5348890628923939
5.0,10.0,-5.0,-10.0,9760142.83411259,-0.536101344825638
5.0,10.0,-5.0,-10.0,9760142.83411259,-0.536101344825638
5.0,10.0,-5.0,-10.0,11942205.636979893,-0.536101344825638
5.0,10.0,-5.0,-10.0,9760142.83411259,-0.536101344825638
5.0,10.0,-5.0,-10.0,12220276.825473463,-0.5359807021722438
5.0,10.0,-5.0,-10.0,15600831.537203679,-0.5329100196724907
5.0,10.0,-5.0,-10.0,16154591.03337482,-0.5324557589843741
5.0,10.0,-5.0,-10.0,13138719.407332461,-0.5350896994680968
5.0,10.0,-5.0,-5.0,9812641.637599627,-0.536101344825638
5.0,10.0,-5.0,-5.0,15612989.169776607,-0.5329694338791051
5.0,10.0,-5.0,-5.0,9812641.637599627,-0.536101344825638
5.0,10.0,-5.0,-5.0,11170899.955714222,-0.536101344825638
5.0,10.0,-5.0,-5.0,12121208.083773756,-0.536101344825638
5.0,10.0,-5.0,-5.0,15911881.983252946,-0.532723242919299
5.0,10.0,-5.0,-5.0,16241468.87325992,-0.5324557589843741
5.0,10.0,-5.0,-5.0,9812641.637599627,-0.536101344825638
5.0,10.0,-5.0,-5.0,11908115.13875615,-0.536101344825638
5.0,10.0,-5.0,-5.0,10715398.809836794,-0.536101344825638
5.0,10.0,-5.0,0.0,16270697.665514596,-0.5324557589843741
5.0,10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,10.0,-5.0,0.0,10847382.08382738,-0.536101344825638
5.0,10.0,-5.0,0.0,16270697.665514596,-0.5324557589843741
5.0,10.0,-5.0,0.0,11279181.059950616,-0.536101344825638
5.0,10.0,-5.0,0.0,16270697.665514596,-0.5324557589843741
5.0,10.0,-5.0,0.0,9830304.10046439,-0.536101344825638
5.0,10.0,-5.0,0.0,12623533.653213423,-0.535671557676715
5.0,10.0,-5.0,0.0,11108072.457872935,-0.536101344825638
5.0,10.0,-5.0,0.0,11363818.61815847,-0.536101344825638
5.0,10.0,-5.0,5.0,16241468.87325992,-0.5324557589843741
5.0,10.0,-5.0,5.0,16241468.87325992,-0.5324557589843741
5.0,10.0,-5.0,5.0,16241468.87325992,-0.5324557589843741
5.0,10.0,-5.0,5.0,14741855.782007221,-0.5337077149798897
5.0,10.0,-5.0,5.0,11672711.038728192,-0.536101344825638
5.0,10.0,-5.0,5.0,12272631.747758836,-0.535993967453428
5.0,10.0,-5.0,5.0,16241468.87325992,-0.5324557589843741
5.0,10.0,-5.0,5.0,16039496.468250824,-0.5326191856596537
5.0,10.0,-5.0,5.0,13400115.723962389,-0.5349114527725836
5.0,10.0,-5.0,5.0,11567230.271244364,-0.536101344825638
5.0,10.0,-5.0,10.0,14368315.908239419,-0.5339662389110189
5.0,10.0,-5.0,10.0,9760142.83411259,-0.536101344825638
5.0,10.0,-5.0,10.0,16154591.03337482,-0.5324557589843741
5.0,10.0,-5.0,10.0,12839979.58986584,-0.5353743300663056
5.0,10.0,-5.0,10.0,12971377.697976984,-0.5352485349115594
5.0,10.0,-5.0,10.0,14803278.687979285,-0.5335860070364096
5.0,10.0,-5.0,10.0,16154591.03337482,-0.5324557589843741
5.0,10.0,-5.0,10.0,11689145.289391395,-0.536101344825638
5.0,10.0,-5.0,10.0,14408353.128013778,-0.5339308822983744
5.0,10.0,-5.0,10.0,12342328.940795481,-0.5358595187109823
5.0,10.0,0.0,-10.0,10096733.220852923,-0.5362743459565702
5.0,10.0,0.0,-10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,-10.0,12606004.580973301,-0.5357129222817929
5.0,10.0,0.0,-10.0,15832189.942287572,-0.5328212568643802
5.0,10.0,0.0,-10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,-10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,-10.0,10815748.201162871,-0.5362743459565702
5.0,10.0,0.0,-10.0,9712968.871207813,-0.5362743459565702
5.0,10.0,0.0,-10.0,9712968.871207813,-0.5362743459565702
5.0,10.0,0.0,-10.0,12213726.965049693,-0.5361007901858394
5.0,10.0,0.0,-5.0,12640717.41072903,-0.5357436421522499
5.0,10.0,0.0,-5.0,10089335.828389114,-0.5362743459565702
5.0,10.0,0.0,-5.0,9764035.730068903,-0.5362743459565702
5.0,10.0,0.0,-5.0,9764035.730068903,-0.5362743459565702
5.0,10.0,0.0,-5.0,12386624.312791426,-0.5359929771250481
5.0,10.0,0.0,-5.0,9764035.730068903,-0.5362743459565702
5.0,10.0,0.0,-5.0,12348917.631188413,-0.5360303027145209
5.0,10.0,0.0,-5.0,12938552.44089213,-0.5354561105012762
5.0,10.0,0.0,-5.0,12257444.479990523,-0.5361212066442644
5.0,10.0,0.0,-5.0,10816528.709995288,-0.5362743459565702
5.0,10.0,0.0,0.0,9781216.435882073,-0.5362743459565702
5.0,10.0,0.0,0.0,15454828.48096239,-0.5332261528961489
5.0,10.0,0.0,0.0,11894791.59665799,-0.5362743459565702
5.0,10.0,0.0,0.0,14228395.15266829,-0.5342864237428328
5.0,10.0,0.0,0.0,12791339.529875662,-0.5356193106932169
5.0,10.0,0.0,0.0,11617681.421995299,-0.5362743459565702
5.0,10.0,0.0,0.0,12942067.96147012,-0.535474517517095
5.0,10.0,0.0,0.0,13590203.899507366,-0.5348654865512901
5.0,10.0,0.0,0.0,9795356.65511415,-0.5362743459565702
5.0,10.0,0.0,0.0,12056152.036685634,-0.5362743459565702
5.0,10.0,0.0,5.0,10406518.110858366,-0.5362743459565702
5.0,10.0,0.0,5.0,9764035.730068903,-0.5362743459565702
5.0,10.0,0.0,5.0,15262380.18427702,-0.5333655269893653
5.0,10.0,0.0,5.0,10624824.481557978,-0.5362743459565702
5.0,10.0,0.0,5.0,11842122.171195392,-0.5362743459565702
5.0,10.0,0.0,5.0,12257291.374626407,-0.5361213592212144
5.0,10.0,0.0,5.0,9764035.730068903,-0.5362743459565702
5.0,10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,10.0,0.0,5.0,16165057.939690892,-0.5326176907118154
5.0,10.0,0.0,5.0,11165276.249342985,-0.5362743459565702
5.0,10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,10.0,10459632.8685773,-0.5362743459565702
5.0,10.0,0.0,10.0,11733031.252266219,-0.5362743459565702
5.0,10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,10.0,9712968.871207813,-0.5362743459565702
5.0,10.0,0.0,10.0,10976925.05263086,-0.5362743459565702
5.0,10.0,0.0,10.0,12538449.927162834,-0.5357790680609247
5.0,10.0,0.0,10.0,16080463.18949208,-0.5326176907118154
5.0,10.0,0.0,10.0,10548499.645107007,-0.5362743459565702
5.0,10.0,0.0,10.0,11406723.952545742,-0.5362743459565702
5.0,10.0,5.0,-10.0,13948853.482067231,-0.5341462352321626
5.0,10.0,5.0,-10.0,15911474.02044097,-0.5324557589843741
5.0,10.0,5.0,-10.0,15210670.598322168,-0.5330404374191071
5.0,10.0,5.0,-10.0,12134011.004125232,-0.5358751458069544
5.0,10.0,5.0,-10.0,9607359.768154025,-0.536101344825638
5.0,10.0,5.0,-10.0,9628314.707622431,-0.536101344825638
5.0,10.0,5.0,-10.0,15911474.02044097,-0.5324557589843741
5.0,10.0,5.0,-10.0,12697477.52931367,-0.5353190147207012
5.0,10.0,5.0,-10.0,11071392.780235939,-0.536101344825638
5.0,10.0,5.0,-10.0,12550127.5205516,-0.5354626351439382
5.0,10.0,5.0,-5.0,12261990.251435306,-0.5358094751397025
5.0,10.0,5.0,-5.0,13678711.840978898,-0.5344568198184574
5.0,10.0,5.0,-5.0,12702027.755685039,-0.5353774822948667
5.0,10.0,5.0,-5.0,11523385.988374522,-0.536101344825638
5.0,10.0,5.0,-5.0,12134264.843828404,-0.5359370330174982
5.0,10.0,5.0,-5.0,12426904.736804161,-0.5356462378310821
5.0,10.0,5.0,-5.0,15132143.44337811,-0.5331730547691945
5.0,10.0,5.0,-5.0,14320376.1450538,-0.5338780434725225
5.0,10.0,5.0,-5.0,15993040.18102448,-0.5324557589843741
5.0,10.0,5.0,-5.0,12498783.239393711,-0.5355755968572333
5.0,10.0,5.0,0.0,9673059.957400793,-0.536101344825638
5.0,10.0,5.0,0.0,9982555.074172147,-0.536101344825638
5.0,10.0,5.0,0.0,9673059.957400793,-0.536101344825638
5.0,10.0,5.0,0.0,16020481.935629107,-0.5324557589843741
5.0,10.0,5.0,0.0,11352117.185115723,-0.536101344825638
5.0,10.0,5.0,0.0,12734247.239398085,-0.5353673729358046
5.0,10.0,5.0,0.0,16020481.935629107,-0.5324557589843741
5.0,10.0,5.0,0.0,9673059.957400793,-0.536101344825638
5.0,10.0,5.0,0.0,14276087.6771179,-0.5339390928730767
5.0,10.0,5.0,0.0,11822720.469069494,-0.536101344825638
5.0,10.0,5.0,5.0,14516045.631548822,-0.5337054235215459
5.0,10.0,5.0,5.0,12672979.664400674,-0.535405651290264
5.0,10.0,5.0,5.0,14420876.302414417,-0.5337891627338667
5.0,10.0,5.0,5.0,10298408.461033124,-0.536101344825638
5.0,10.0,5.0,5.0,12260992.091923079,-0.5358104681311882
5.0,10.0,5.0,5.0,14311867.226178046,-0.5338855900692783
5.0,10.0,5.0,5.0,10738077.009148031,-0.536101344825638
5.0,10.0,5.0,5.0,9656520.53026217,-0.536101344825638
5.0,10.0,5.0,5.0,9656520.53026217,-0.536101344825638
5.0,10.0,5.0,5.0,14702477.033115707,-0.5335425688578284
5.0,10.0,5.0,10.0,12067878.041190956,-0.5359416758138349
5.0,10.0,5.0,10.0,14306548.340204546,-0.5338253974077578
5.0,10.0,5.0,10.0,9607359.768154025,-0.536101344825638
5.0,10.0,5.0,10.0,11734797.286423376,-0.536101344825638
5.0,10.0,5.0,10.0,13520260.685183536,-0.5345388866697005
5.0,10.0,5.0,10.0,15911474.02044097,-0.5324557589843741
5.0,10.0,5.0,10.0,15911474.02044097,-0.5324557589843741
5.0,10.0,5.0,10.0,13241116.101624943,-0.5347996614529777
5.0,10.0,5.0,10.0,9607359.768154025,-0.536101344825638
5.0,10.0,5.0,10.0,13167891.475892013,-0.5348686979585051
5.0,10.0,10.0,-10.0,13200439.652772974,-0.5341381771042625
5.0,10.0,10.0,-10.0,9457299.711685842,-0.5355939567578538
5.0,10.0,10.0,-10.0,15655945.525683854,-0.5319803734360445
5.0,10.0,10.0,-10.0,9448805.60101762,-0.5355939567578538
5.0,10.0,10.0,-10.0,15655945.525683854,-0.5319803734360445
5.0,10.0,10.0,-10.0,12632272.370109754,-0.5346793431584536
5.0,10.0,10.0,-10.0,9448805.60101762,-0.5355939567578538
5.0,10.0,10.0,-10.0,10714413.716528036,-0.5355939567578538
5.0,10.0,10.0,-10.0,9448805.60101762,-0.5355939567578538
5.0,10.0,10.0,-10.0,11263713.719564585,-0.5355939567578538
5.0,10.0,10.0,-5.0,10654020.463453606,-0.5355939567578538
5.0,10.0,10.0,-5.0,15361175.286557952,-0.5322892198618809
5.0,10.0,10.0,-5.0,13496083.733907182,-0.5339250021222892
5.0,10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,10.0,10.0,-5.0,15225635.520773992,-0.5324029245083993
5.0,10.0,10.0,-5.0,13942410.359228794,-0.533518907757103
5.0,10.0,10.0,-5.0,11715307.13268331,-0.5355939567578538
5.0,10.0,10.0,-5.0,15733901.063079055,-0.5319803734360445
5.0,10.0,10.0,-5.0,9495694.962508112,-0.5355939567578538
5.0,10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,10.0,10.0,0.0,13309607.86060662,-0.5341181726743933
5.0,10.0,10.0,0.0,15657753.603950074,-0.5320645085990179
5.0,10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,10.0,10.0,0.0,15172090.081712242,-0.5324693651251354
5.0,10.0,10.0,0.0,9513842.484097816,-0.5355939567578538
5.0,10.0,10.0,0.0,9511470.209772231,-0.5355939567578538
5.0,10.0,10.0,0.0,11051409.643853236,-0.5355939567578538
5.0,10.0,10.0,5.0,14657190.267738126,-0.5328882305314824
5.0,10.0,10.0,5.0,12801319.738180613,-0.5345772579708338
5.0,10.0,10.0,5.0,9495694.962508112,-0.5355939567578538
5.0,10.0,10.0,5.0,15733901.063079055,-0.5319803734360445
5.0,10.0,10.0,5.0,15733901.063079055,-0.5319803734360445
5.0,10.0,10.0,5.0,10219399.16438977,-0.5355939567578538
5.0,10.0,10.0,5.0,12312559.155788153,-0.5350519870808179
5.0,10.0,10.0,5.0,10043366.198249321,-0.5355939567578538
5.0,10.0,10.0,5.0,11820466.789117541,-0.5355443940399105
5.0,10.0,10.0,5.0,11811396.550956592,-0.535553612548214
5.0,10.0,10.0,10.0,12004354.189222597,-0.5352988892835169
5.0,10.0,10.0,10.0,9448805.60101762,-0.5355939567578538
5.0,10.0,10.0,10.0,10457236.674278732,-0.5355939567578538
5.0,10.0,10.0,10.0,12108335.397592563,-0.5351946481546043
5.0,10.0,10.0,10.0,12324029.500910582,-0.5349805285341973
5.0,10.0,10.0,10.0,11474296.829171235,-0.5355939567578538
5.0,10.0,10.0,10.0,11343777.309114605,-0.5355939567578538
5.0,10.0,10.0,10.0,15655945.525683854,-0.5319803734360445
5.0,10.0,10.0,10.0,12685055.204815954,-0.534628321136426
5.0,10.0,10.0,10.0,15655945.525683854,-0.5319803734360445
10.0,-10.0,-10.0,-10.0,15880101.164275115,-0.5315049878877147
10.0,-10.0,-10.0,-10.0,11510116.433157299,-0.5350865686900697
10.0,-10.0,-10.0,-10.0,14740651.50494717,-0.5324523213327033
10.0,-10.0,-10.0,-10.0,14513238.555032836,-0.5326478930153415
10.0,-10.0,-10.0,-10.0,11019782.557230847,-0.5350865686900697
10.0,-10.0,-10.0,-10.0,12037130.50942829,-0.5349402201317204
10.0,-10.0,-10.0,-10.0,15847137.94918309,-0.5315316679950524
10.0,-10.0,-10.0,-10.0,10835334.921057586,-0.5350865686900697
10.0,-10.0,-10.0,-10.0,12879735.278201686,-0.5341238885359498
10.0,-10.0,-10.0,-10.0,13850977.591920964,-0.5332307606443425
10.0,-10.0,-10.0,-5.0,15312141.751008095,-0.5320412390018061
10.0,-10.0,-10.0,-5.0,13176220.707131496,-0.5339140742141362
10.0,-10.0,-10.0,-5.0,12251057.341240915,-0.534795835105526
10.0,-10.0,-10.0,-5.0,12442778.251949549,-0.5346091374801611
10.0,-10.0,-10.0,-5.0,9644898.23712881,-0.5350865686900697
10.0,-10.0,-10.0,-5.0,10877340.265347641,-0.5350865686900697
10.0,-10.0,-10.0,-5.0,9644898.23712881,-0.5350865686900697
10.0,-10.0,-10.0,-5.0,15968541.795747764,-0.5315049878877147
10.0,-10.0,-10.0,-5.0,9644898.23712881,-0.5350865686900697
10.0,-10.0,-10.0,-5.0,12712938.689913016,-0.5343496531892051
10.0,-10.0,-10.0,0.0,11713645.887057167,-0.5350865686900697
10.0,-10.0,-10.0,0.0,9662888.353603924,-0.5350865686900697
10.0,-10.0,-10.0,0.0,10233316.306843657,-0.5350865686900697
10.0,-10.0,-10.0,0.0,10134709.71465095,-0.5350865686900697
10.0,-10.0,-10.0,0.0,13610105.67212258,-0.5335393117730205
10.0,-10.0,-10.0,0.0,11456047.395000478,-0.5350865686900697
10.0,-10.0,-10.0,0.0,13003658.343829418,-0.5340976583189507
10.0,-10.0,-10.0,0.0,12199349.79720694,-0.5348688711496021
10.0,-10.0,-10.0,0.0,9662888.353603924,-0.5350865686900697
10.0,-10.0,-10.0,0.0,15998296.366621137,-0.5315049878877147
10.0,-10.0,-10.0,5.0,14447829.812370619,-0.5327741842719387
10.0,-10.0,-10.0,5.0,9662986.710397193,-0.5350865686900697
10.0,-10.0,-10.0,5.0,14918043.845491344,-0.5323715019967366
10.0,-10.0,-10.0,5.0,9943028.901790872,-0.5350865686900697
10.0,-10.0,-10.0,5.0,15968541.795747764,-0.5315049878877147
10.0,-10.0,-10.0,5.0,12894007.076035691,-0.5341780277612087
10.0,-10.0,-10.0,5.0,11934296.059221152,-0.5350865686900697
10.0,-10.0,-10.0,5.0,13138464.726636054,-0.5339491418767206
10.0,-10.0,-10.0,5.0,13614192.415624863,-0.5335126563408517
10.0,-10.0,-10.0,5.0,11265503.486244163,-0.5350865686900697
10.0,-10.0,-10.0,10.0,15277221.414003752,-0.5319996487969154
10.0,-10.0,-10.0,10.0,11023049.47791297,-0.5350865686900697
10.0,-10.0,-10.0,10.0,11120056.963032113,-0.5350865686900697
10.0,-10.0,-10.0,10.0,13399583.246563006,-0.5336398551263086
10.0,-10.0,-10.0,10.0,14471895.214696508,-0.532683692894014
10.0,-10.0,-10.0,10.0,13555211.123167695,-0.5334976736607511
10.0,-10.0,-10.0,10.0,9591425.536477305,-0.5350865686900697
10.0,-10.0,-10.0,10.0,14494782.719614733,-0.5326638648134068
10.0,-10.0,-10.0,10.0,14157718.861196155,-0.5329582663213197
10.0,-10.0,-10.0,10.0,14439133.002752787,-0.5327121164577107
10.0,-10.0,-5.0,-10.0,10243482.548010658,-0.5355939567578538
10.0,-10.0,-5.0,-10.0,12950967.232929278,-0.53456881079214
10.0,-10.0,-5.0,-10.0,11143588.341869198,-0.5355939567578538
10.0,-10.0,-5.0,-10.0,12727678.086015366,-0.5347820762156414
10.0,-10.0,-5.0,-10.0,10389437.705989469,-0.5355939567578538
10.0,-10.0,-5.0,-10.0,14044385.366562122,-0.5335623009498603
10.0,-10.0,-5.0,-10.0,9601987.727498138,-0.5355939567578538
10.0,-10.0,-5.0,-10.0,11271451.814970523,-0.5355939567578538
10.0,-10.0,-5.0,-10.0,15899709.222958382,-0.5319803734360443
10.0,-10.0,-5.0,-10.0,14170233.618375637,-0.5334502071536601
10.0,-10.0,-5.0,-5.0,15986606.030869637,-0.5319803734360443
10.0,-10.0,-5.0,-5.0,11040887.25664832,-0.5355939567578538
10.0,-10.0,-5.0,-5.0,11686880.483049061,-0.5355939567578538
10.0,-10.0,-5.0,-5.0,9654498.464278124,-0.5355939567578538
10.0,-10.0,-5.0,-5.0,13804975.643871017,-0.533845674580497
10.0,-10.0,-5.0,-5.0,9654498.464278124,-0.5355939567578538
10.0,-10.0,-5.0,-5.0,9654498.464278124,-0.5355939567578538
10.0,-10.0,-5.0,-5.0,15181488.790151991,-0.5326452047655296
10.0,-10.0,-5.0,-5.0,15154941.177279826,-0.532667571945798
10.0,-10.0,-5.0,-5.0,12728888.825572494,-0.5348475928835889
10.0,-10.0,-5.0,0.0,16015841.204642277,-0.5319803734360443
10.0,-10.0,-5.0,0.0,13575252.921749312,-0.5340772312138595
10.0,-10.0,-5.0,0.0,15325573.957645118,-0.532547723485919
10.0,-10.0,-5.0,0.0,12421214.158859748,-0.5351678138562207
10.0,-10.0,-5.0,0.0,9868462.009573154,-0.5355939567578538
10.0,-10.0,-5.0,0.0,16015841.204642277,-0.5319803734360443
10.0,-10.0,-5.0,0.0,15336225.659592107,-0.5325388245470498
10.0,-10.0,-5.0,0.0,11664792.349249054,-0.5355939567578538
10.0,-10.0,-5.0,0.0,9672164.941926649,-0.5355939567578538
10.0,-10.0,-5.0,0.0,13391377.382358467,-0.5342462419952773
10.0,-10.0,-5.0,5.0,9654498.464278124,-0.5355939567578538
10.0,-10.0,-5.0,5.0,12776850.734155394,-0.5348016163367108
10.0,-10.0,-5.0,5.0,15273269.806145098,-0.5325681013389527
10.0,-10.0,-5.0,5.0,14502698.06708534,-0.5332265511567768
10.0,-10.0,-5.0,5.0,12488484.075267294,-0.5350800131581217
10.0,-10.0,-5.0,5.0,11725471.597309045,-0.5355939567578538
10.0,-10.0,-5.0,5.0,14423344.14890254,-0.533295833716569
10.0,-10.0,-5.0,5.0,15986606.030869637,-0.5319803734360443
10.0,-10.0,-5.0,5.0,15986606.030869637,-0.5319803734360443
10.0,-10.0,-5.0,5.0,9654498.464278124,-0.5355939567578538
10.0,-10.0,-5.0,10.0,14875172.638824578,-0.5328357158590544
10.0,-10.0,-5.0,10.0,14609248.067104764,-0.5330649088937003
10.0,-10.0,-5.0,10.0,12398862.68282914,-0.5351012706039936
10.0,-10.0,-5.0,10.0,10751216.346208908,-0.5355939567578538
10.0,-10.0,-5.0,10.0,10529026.64472452,-0.5355939567578538
10.0,-10.0,-5.0,10.0,15899709.222958382,-0.5319803734360443
10.0,-10.0,-5.0,10.0,10584497.269999953,-0.5355939567578538
10.0,-10.0,-5.0,10.0,12802248.814153127,-0.5347105447668795
10.0,-10.0,-5.0,10.0,15899709.222958382,-0.5319803734360443
10.0,-10.0,-5.0,10.0,15899709.222958382,-0.5319803734360443
10.0,-10.0,0.0,-10.0,15522381.080972966,-0.5323927158772277
10.0,-10.0,0.0,-10.0,11643897.22535835,-0.535766957888786
10.0,-10.0,0.0,-10.0,13443428.477956042,-0.534216465383001
10.0,-10.0,0.0,-10.0,9554800.41379137,-0.535766957888786
10.0,-10.0,0.0,-10.0,10534422.585830491,-0.535766957888786
10.0,-10.0,0.0,-10.0,13155574.167022757,-0.5344852021972003
10.0,-10.0,0.0,-10.0,14118033.378586872,-0.5336029497757127
10.0,-10.0,0.0,-10.0,11498019.901398651,-0.535766957888786
10.0,-10.0,0.0,-10.0,15067820.549629925,-0.5327751245027986
10.0,-10.0,0.0,-10.0,15050090.635701012,-0.5327902144869002
10.0,-10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,-10.0,0.0,-5.0,13047265.992883375,-0.5346532963185886
10.0,-10.0,0.0,-5.0,11565248.093352646,-0.535766957888786
10.0,-10.0,0.0,-5.0,15910174.456244055,-0.5321423051634856
10.0,-10.0,0.0,-5.0,10362873.786613815,-0.535766957888786
10.0,-10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,-10.0,0.0,-5.0,15910174.456244055,-0.5321423051634856
10.0,-10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,-10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,-10.0,0.0,-5.0,13894725.844671478,-0.5338705395575063
10.0,-10.0,0.0,0.0,13414061.819154508,-0.5343321929037289
10.0,-10.0,0.0,0.0,9749994.927131772,-0.535766957888786
10.0,-10.0,0.0,0.0,9623063.536715388,-0.535766957888786
10.0,-10.0,0.0,0.0,12348495.603373613,-0.5353493249749453
10.0,-10.0,0.0,0.0,15104387.10114796,-0.5328352854533527
10.0,-10.0,0.0,0.0,15938641.369045567,-0.5321423051634856
10.0,-10.0,0.0,0.0,14085126.186221173,-0.533722022668476
10.0,-10.0,0.0,0.0,13825015.912223468,-0.533955961551177
10.0,-10.0,0.0,0.0,15938641.369045567,-0.5321423051634856
10.0,-10.0,0.0,0.0,9882965.722862057,-0.535766957888786
10.0,-10.0,0.0,5.0,15910174.456244055,-0.5321423051634856
10.0,-10.0,0.0,5.0,15910174.456244055,-0.5321423051634856
10.0,-10.0,0.0,5.0,9994412.56662621,-0.535766957888786
10.0,-10.0,0.0,5.0,14126033.755009962,-0.5336630128091876
10.0,-10.0,0.0,5.0,10270773.98060635,-0.535766957888786
10.0,-10.0,0.0,5.0,15910174.456244055,-0.5321423051634856
10.0,-10.0,0.0,5.0,15331946.244578782,-0.5326204919936521
10.0,-10.0,0.0,5.0,15736822.339046657,-0.5322842770125592
10.0,-10.0,0.0,5.0,13770385.322501767,-0.533983135552061
10.0,-10.0,0.0,5.0,12110201.886706956,-0.5355639894039372
10.0,-10.0,0.0,10.0,9554800.41379137,-0.535766957888786
10.0,-10.0,0.0,10.0,9554800.41379137,-0.535766957888786
10.0,-10.0,0.0,10.0,9554800.41379137,-0.535766957888786
10.0,-10.0,0.0,10.0,15825561.17934763,-0.5321423051634856
10.0,-10.0,0.0,10.0,15825561.17934763,-0.5321423051634856
10.0,-10.0,0.0,10.0,15825561.17934763,-0.5321423051634856
10.0,-10.0,0.0,10.0,13196526.844387835,-0.5344467027488545
10.0,-10.0,0.0,10.0,14681157.028747696,-0.5331072815175569
10.0,-10.0,0.0,10.0,12849971.135436945,-0.5347753641377364
10.0,-10.0,0.0,10.0,11831134.994415764,-0.535766957888786
10.0,-10.0,5.0,-10.0,12420301.332036655,-0.534886320562217
10.0,-10.0,5.0,-10.0,11842489.826484801,-0.5354629613245494
10.0,-10.0,5.0,-10.0,13230626.741316553,-0.5341103707703581
10.0,-10.0,5.0,-10.0,12674358.954381926,-0.5346391081035015
10.0,-10.0,5.0,-10.0,14383729.020767748,-0.5330644769993169
10.0,-10.0,5.0,-10.0,13165833.481014144,-0.5341711121234581
10.0,-10.0,5.0,-10.0,9884316.975367535,-0.5355939567578538
10.0,-10.0,5.0,-10.0,9449161.39682807,-0.5355939567578538
10.0,-10.0,5.0,-10.0,12651909.878194608,-0.5346608023630683
10.0,-10.0,5.0,-10.0,15656528.656319551,-0.5319803734360443
10.0,-10.0,5.0,-5.0,15738112.396392502,-0.5319803734360443
10.0,-10.0,5.0,-5.0,15454299.964707777,-0.5322149833652564
10.0,-10.0,5.0,-5.0,10642316.570579764,-0.5355939567578538
10.0,-10.0,5.0,-5.0,15492173.413954731,-0.5321834897991004
10.0,-10.0,5.0,-5.0,11760418.931783326,-0.5355939567578538
10.0,-10.0,5.0,-5.0,12243517.283302054,-0.535123529365252
10.0,-10.0,5.0,-5.0,10855180.57272335,-0.5355939567578538
10.0,-10.0,5.0,-5.0,15738112.396392502,-0.5319803734360443
10.0,-10.0,5.0,-5.0,9498333.146971285,-0.5355939567578538
10.0,-10.0,5.0,-5.0,14069366.46792557,-0.5334085598392296
10.0,-10.0,5.0,0.0,13424252.852277273,-0.5340162687898461
10.0,-10.0,5.0,0.0,9514876.270875327,-0.5355939567578538
10.0,-10.0,5.0,0.0,12587286.224151002,-0.5348080525457879
10.0,-10.0,5.0,0.0,13154867.178791374,-0.534267069017783
10.0,-10.0,5.0,0.0,13207342.305679299,-0.5342179149812194
10.0,-10.0,5.0,0.0,12081435.081365138,-0.5353057530016558
10.0,-10.0,5.0,0.0,9865967.907447752,-0.5355939567578538
10.0,-10.0,5.0,0.0,15765560.065362003,-0.5319803734360443
10.0,-10.0,5.0,0.0,14310902.51759705,-0.5332162162688971
10.0,-10.0,5.0,0.0,12864877.579390889,-0.5345412580255562
10.0,-10.0,5.0,5.0,15738112.396392502,-0.5319803734360443
10.0,-10.0,5.0,5.0,11225602.66396248,-0.5355939567578538
10.0,-10.0,5.0,5.0,15683054.389734782,-0.5320256367510406
10.0,-10.0,5.0,5.0,14921249.946758345,-0.5326645044148017
10.0,-10.0,5.0,5.0,13117005.380471896,-0.5342811492541635
10.0,-10.0,5.0,5.0,10589281.540495811,-0.5355939567578538
10.0,-10.0,5.0,5.0,12118870.336256485,-0.5352473630416315
10.0,-10.0,5.0,5.0,10539885.101665873,-0.5355939567578538
10.0,-10.0,5.0,5.0,12667930.797900379,-0.5347088228797597
10.0,-10.0,5.0,5.0,15235822.902987268,-0.5323977966138254
10.0,-10.0,5.0,10.0,11643607.873174073,-0.5355939567578538
10.0,-10.0,5.0,10.0,13439638.100447115,-0.5339159344564471
10.0,-10.0,5.0,10.0,10875481.58473534,-0.5355939567578538
10.0,-10.0,5.0,10.0,15656528.656319551,-0.5319803734360443
10.0,-10.0,5.0,10.0,9845981.53353422,-0.5355939567578538
10.0,-10.0,5.0,10.0,9536670.387076905,-0.5355939567578538
10.0,-10.0,5.0,10.0,11704590.383032553,-0.5355939567578538
10.0,-10.0,5.0,10.0,10431474.179973513,-0.5355939567578538
10.0,-10.0,5.0,10.0,10349718.428950865,-0.5355939567578538
10.0,-10.0,5.0,10.0,13408727.758336857,-0.5339445461202386
10.0,-10.0,10.0,-10.0,9290521.99228952,-0.5350865686900697
10.0,-10.0,10.0,-10.0,10612513.389253914,-0.5350865686900697
10.0,-10.0,10.0,-10.0,15400877.857882695,-0.5315049878877147
10.0,-10.0,10.0,-10.0,11717586.274123024,-0.534881490824954
10.0,-10.0,10.0,-10.0,14662172.573873268,-0.5321297931682141
10.0,-10.0,10.0,-10.0,13110703.476789217,-0.5335227061544172
10.0,-10.0,10.0,-10.0,9939255.120886669,-0.5350865686900697
10.0,-10.0,10.0,-10.0,11251244.245819554,-0.5350865686900697
10.0,-10.0,10.0,-10.0,15400877.857882695,-0.5315049878877147
10.0,-10.0,10.0,-10.0,10087715.721390188,-0.5350865686900697
10.0,-10.0,10.0,-5.0,14834031.95636654,-0.532046279464625
10.0,-10.0,10.0,-5.0,13643434.778619952,-0.5330938746953875
10.0,-10.0,10.0,-5.0,10964193.375464134,-0.5350865686900697
10.0,-10.0,10.0,-5.0,14197143.685310999,-0.5325985020073865
10.0,-10.0,10.0,-5.0,11767944.856743565,-0.5348904042981664
10.0,-10.0,10.0,-5.0,10476350.991066985,-0.5350865686900697
10.0,-10.0,10.0,-5.0,11290897.258385811,-0.5350865686900697
10.0,-10.0,10.0,-5.0,9337420.479527703,-0.5350865686900697
10.0,-10.0,10.0,-5.0,10275807.467538578,-0.5350865686900697
10.0,-10.0,10.0,-5.0,10126538.899629993,-0.5350865686900697
10.0,-10.0,10.0,0.0,15505080.330688093,-0.5315049878877147
10.0,-10.0,10.0,0.0,9353198.797017597,-0.5350865686900697
10.0,-10.0,10.0,0.0,11207525.375258217,-0.5350865686900697
10.0,-10.0,10.0,0.0,9353198.797017597,-0.5350865686900697
10.0,-10.0,10.0,0.0,9353198.797017597,-0.5350865686900697
10.0,-10.0,10.0,0.0,9970995.581468524,-0.5350865686900697
10.0,-10.0,10.0,0.0,13686906.795871515,-0.5330754108098659
10.0,-10.0,10.0,0.0,9629301.8112967,-0.5350865686900697
10.0,-10.0,10.0,0.0,15505080.330688093,-0.5315049878877147
10.0,-10.0,10.0,0.0,12319012.202363934,-0.5343620306006356
10.0,-10.0,10.0,5.0,9741104.759827396,-0.5350865686900697
10.0,-10.0,10.0,5.0,12944872.32893044,-0.5337402283836075
10.0,-10.0,10.0,5.0,15478848.302646957,-0.5315049878877147
10.0,-10.0,10.0,5.0,9337420.479527703,-0.5350865686900697
10.0,-10.0,10.0,5.0,15478848.302646957,-0.5315049878877147
10.0,-10.0,10.0,5.0,9337420.479527703,-0.5350865686900697
10.0,-10.0,10.0,5.0,15478848.302646957,-0.5315049878877147
10.0,-10.0,10.0,5.0,10812252.172189478,-0.5350865686900697
10.0,-10.0,10.0,5.0,11921357.563817028,-0.5347357456514472
10.0,-10.0,10.0,5.0,13377138.512259718,-0.5333374058401753
10.0,-10.0,10.0,10.0,9295816.870597348,-0.5350865686900697
10.0,-10.0,10.0,10.0,13416018.931342192,-0.5332394319716924
10.0,-10.0,10.0,10.0,15400877.857882695,-0.5315049878877147
10.0,-10.0,10.0,10.0,14915417.647063782,-0.5319129920551409
10.0,-10.0,10.0,10.0,11655354.091430146,-0.5349449445835075
10.0,-10.0,10.0,10.0,10605682.86775825,-0.5350865686900697
10.0,-10.0,10.0,10.0,11182360.45862584,-0.5350865686900697
10.0,-10.0,10.0,10.0,15400877.857882695,-0.5315049878877147
10.0,-10.0,10.0,10.0,15400877.857882695,-0.5315049878877147
10.0,-10.0,10.0,10.0,10735888.311548479,-0.5350865686900697
10.0,-5.0,-10.0,-10.0,15495641.749800738,-0.5318812327942721
10.0,-5.0,-10.0,-10.0,15958074.254170286,-0.5315049878877147
10.0,-5.0,-10.0,-10.0,10548365.12445405,-0.5350865686900697
10.0,-5.0,-10.0,-10.0,10251037.95174576,-0.5350865686900697
10.0,-5.0,-10.0,-10.0,15958074.254170286,-0.5315049878877147
10.0,-5.0,-10.0,-10.0,9638325.540324954,-0.5350865686900697
10.0,-5.0,-10.0,-10.0,15958074.254170286,-0.5315049878877147
10.0,-5.0,-10.0,-10.0,9638325.540324954,-0.5350865686900697
10.0,-5.0,-10.0,-10.0,13332455.539309228,-0.5337615171264183
10.0,-5.0,-10.0,-10.0,9638325.540324954,-0.5350865686900697
10.0,-5.0,-10.0,-5.0,15046614.166141521,-0.5323245829298615
10.0,-5.0,-10.0,-5.0,11826569.757061098,-0.5350865686900697
10.0,-5.0,-10.0,-5.0,9691798.240976458,-0.5350865686900697
10.0,-5.0,-10.0,-5.0,15209777.158450771,-0.532188118751687
10.0,-5.0,-10.0,-5.0,15914665.919292051,-0.5316108370253203
10.0,-5.0,-10.0,-5.0,11595301.486203508,-0.5350865686900697
10.0,-5.0,-10.0,-5.0,16046514.885642935,-0.5315049878877147
10.0,-5.0,-10.0,-5.0,12312015.421318248,-0.5347945042578746
10.0,-5.0,-10.0,-5.0,9691798.240976458,-0.5350865686900697
10.0,-5.0,-10.0,-5.0,13935171.725772353,-0.5332847851398062
10.0,-5.0,-10.0,0.0,16076269.456516307,-0.5315049878877147
10.0,-5.0,-10.0,0.0,12995033.842987463,-0.5341647215396623
10.0,-5.0,-10.0,0.0,16076269.456516307,-0.5315049878877147
10.0,-5.0,-10.0,0.0,15278607.04719738,-0.5321543766918311
10.0,-5.0,-10.0,0.0,16076269.456516307,-0.5315049878877147
10.0,-5.0,-10.0,0.0,16076269.456516307,-0.5315049878877147
10.0,-5.0,-10.0,0.0,16076269.456516307,-0.5315049878877147
10.0,-5.0,-10.0,0.0,14816027.407899832,-0.5325426519829197
10.0,-5.0,-10.0,0.0,15318189.332762923,-0.5321215621554265
10.0,-5.0,-10.0,0.0,10301686.063359946,-0.5350865686900697
10.0,-5.0,-10.0,5.0,16046514.885642935,-0.5315049878877147
10.0,-5.0,-10.0,5.0,9691798.240976458,-0.5350865686900697
10.0,-5.0,-10.0,5.0,16046514.885642935,-0.5315049878877147
10.0,-5.0,-10.0,5.0,11045593.889607236,-0.5350865686900697
10.0,-5.0,-10.0,5.0,13685168.252455961,-0.5335084699381811
10.0,-5.0,-10.0,5.0,12745028.120094765,-0.5343779182115793
10.0,-5.0,-10.0,5.0,14026708.949977398,-0.5332035971717191
10.0,-5.0,-10.0,5.0,13875770.04395625,-0.5333376607731799
10.0,-5.0,-10.0,5.0,16046514.885642935,-0.5315049878877147
10.0,-5.0,-10.0,5.0,15323505.066865988,-0.5320936455971345
10.0,-5.0,-10.0,10.0,13333121.068078099,-0.5337609050068968
10.0,-5.0,-10.0,10.0,12453243.819465987,-0.5345908349310771
10.0,-5.0,-10.0,10.0,9857168.741563583,-0.5350865686900697
10.0,-5.0,-10.0,10.0,13178283.483919455,-0.5339039341767124
10.0,-5.0,-10.0,10.0,11704682.491859,-0.5350865686900697
10.0,-5.0,-10.0,10.0,13301000.426054925,-0.5337904739343964
10.0,-5.0,-10.0,10.0,15958074.254170286,-0.5315049878877147
10.0,-5.0,-10.0,10.0,15958074.254170286,-0.5315049878877147
10.0,-5.0,-10.0,10.0,9638325.540324954,-0.5350865686900697
10.0,-5.0,-10.0,10.0,9638325.540324954,-0.5350865686900697
10.0,-5.0,-5.0,-10.0,11687788.590276811,-0.5355939567578538
10.0,-5.0,-5.0,-10.0,12239745.574756246,-0.5353168971648651
10.0,-5.0,-5.0,-10.0,14334621.61639336,-0.5333664934750376
10.0,-5.0,-5.0,-10.0,11426188.946804412,-0.5355939567578538
10.0,-5.0,-5.0,-10.0,9648887.731345788,-0.5355939567578538
10.0,-5.0,-5.0,-10.0,13335358.818053568,-0.5342684006742098
10.0,-5.0,-5.0,-10.0,14185280.194441082,-0.5334982761090271
10.0,-5.0,-5.0,-10.0,13565219.07152887,-0.534056624897177
10.0,-5.0,-5.0,-10.0,14315898.471445395,-0.5333829588094096
10.0,-5.0,-5.0,-10.0,15977682.312853552,-0.5319803734360443
10.0,-5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,-5.0,-5.0,-5.0,13664062.928723227,-0.5340338412810421
10.0,-5.0,-5.0,-5.0,9701398.468125775,-0.5355939567578538
10.0,-5.0,-5.0,-5.0,12028708.398270823,-0.535592023247578
10.0,-5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,-5.0,-5.0,-5.0,10909491.984079892,-0.5355939567578538
10.0,-5.0,-5.0,-5.0,15408952.89795435,-0.5325171032445031
10.0,-5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,-5.0,-5.0,-5.0,13971003.1676764,-0.5337570561701468
10.0,-5.0,-5.0,-5.0,10325009.156772904,-0.5355939567578538
10.0,-5.0,-5.0,0.0,15851031.70542765,-0.5321768218282718
10.0,-5.0,-5.0,0.0,12977959.006366571,-0.5346920602410605
10.0,-5.0,-5.0,0.0,11160332.678904733,-0.5355939567578538
10.0,-5.0,-5.0,0.0,9719064.945774298,-0.5355939567578538
10.0,-5.0,-5.0,0.0,14515275.380605882,-0.5332999208403206
10.0,-5.0,-5.0,0.0,9719064.945774298,-0.5355939567578538
10.0,-5.0,-5.0,0.0,12824806.693868201,-0.5348373553153257
10.0,-5.0,-5.0,0.0,15014534.137056729,-0.532871431524625
10.0,-5.0,-5.0,0.0,13008407.342310006,-0.534663326626266
10.0,-5.0,-5.0,0.0,12855282.800057363,-0.5348083399739063
10.0,-5.0,-5.0,5.0,13773001.363519778,-0.5339350787879604
10.0,-5.0,-5.0,5.0,14480616.089896109,-0.5333071373205824
10.0,-5.0,-5.0,5.0,11136213.547191523,-0.5355939567578538
10.0,-5.0,-5.0,5.0,9701398.468125775,-0.5355939567578538
10.0,-5.0,-5.0,5.0,14547075.64368311,-0.5332493392372905
10.0,-5.0,-5.0,5.0,9701398.468125775,-0.5355939567578538
10.0,-5.0,-5.0,5.0,14186256.364119584,-0.5335655449019823
10.0,-5.0,-5.0,5.0,15001093.784879858,-0.5328596861281977
10.0,-5.0,-5.0,5.0,16064579.120764807,-0.5319803734360443
10.0,-5.0,-5.0,5.0,14383161.736806396,-0.5333922504880183
10.0,-5.0,-5.0,10.0,13443267.28509406,-0.5341686452705183
10.0,-5.0,-5.0,10.0,15977682.312853552,-0.5319803734360443
10.0,-5.0,-5.0,10.0,10917741.83991807,-0.5355939567578538
10.0,-5.0,-5.0,10.0,15977682.312853552,-0.5319803734360443
10.0,-5.0,-5.0,10.0,13192967.020615213,-0.5344009607041066
10.0,-5.0,-5.0,10.0,11090926.184473235,-0.5355939567578538
10.0,-5.0,-5.0,10.0,11171404.853102285,-0.5355939567578538
10.0,-5.0,-5.0,10.0,11743624.993356407,-0.5355939567578538
10.0,-5.0,-5.0,10.0,9648887.731345788,-0.5355939567578538
10.0,-5.0,-5.0,10.0,14250752.042390212,-0.533440375041318
10.0,-5.0,0.0,-10.0,11992326.714731127,-0.5356769636242158
10.0,-5.0,0.0,-10.0,15903534.2692428,-0.5321423051634856
10.0,-5.0,0.0,-10.0,13258457.013203658,-0.5344494481960507
10.0,-5.0,0.0,-10.0,11306953.302251501,-0.535766957888786
10.0,-5.0,0.0,-10.0,15903534.2692428,-0.5321423051634856
10.0,-5.0,0.0,-10.0,15067777.197859107,-0.5328380825563017
10.0,-5.0,0.0,-10.0,11913221.160456719,-0.5357567943853023
10.0,-5.0,0.0,-10.0,15903534.2692428,-0.5321423051634856
10.0,-5.0,0.0,-10.0,11834491.822697164,-0.535766957888786
10.0,-5.0,0.0,-10.0,9601700.41763902,-0.535766957888786
10.0,-5.0,0.0,-5.0,15988147.546139225,-0.5321423051634856
10.0,-5.0,0.0,-5.0,9652778.91810151,-0.535766957888786
10.0,-5.0,0.0,-5.0,10166238.98943739,-0.535766957888786
10.0,-5.0,0.0,-5.0,11916165.265682787,-0.535766957888786
10.0,-5.0,0.0,-5.0,15988147.546139225,-0.5321423051634856
10.0,-5.0,0.0,-5.0,9652778.91810151,-0.535766957888786
10.0,-5.0,0.0,-5.0,14003286.601711879,-0.5338341257489488
10.0,-5.0,0.0,-5.0,9652778.91810151,-0.535766957888786
10.0,-5.0,0.0,-5.0,14965746.605209945,-0.5329927616170402
10.0,-5.0,0.0,-5.0,14399046.378217943,-0.5334830737847949
10.0,-5.0,0.0,0.0,12181802.88349527,-0.5355731274654651
10.0,-5.0,0.0,0.0,12821188.870720807,-0.5349501788268702
10.0,-5.0,0.0,0.0,15043794.465191614,-0.5329490583958773
10.0,-5.0,0.0,0.0,13903578.250270925,-0.5339460111753715
10.0,-5.0,0.0,0.0,12108342.14845446,-0.5356462514834847
10.0,-5.0,0.0,0.0,9669963.540563038,-0.535766957888786
10.0,-5.0,0.0,0.0,15941802.802664956,-0.532203020555857
10.0,-5.0,0.0,0.0,12890111.89891247,-0.5348843852609989
10.0,-5.0,0.0,0.0,10851487.586939082,-0.535766957888786
10.0,-5.0,0.0,0.0,11834089.64319493,-0.535766957888786
10.0,-5.0,0.0,5.0,9652778.91810151,-0.535766957888786
10.0,-5.0,0.0,5.0,9652778.91810151,-0.535766957888786
10.0,-5.0,0.0,5.0,15138102.699571228,-0.5328464006129667
10.0,-5.0,0.0,5.0,14388152.761200167,-0.5334926395071335
10.0,-5.0,0.0,5.0,12437058.516483087,-0.5352999342133544
10.0,-5.0,0.0,5.0,15988147.546139225,-0.5321423051634856
10.0,-5.0,0.0,5.0,12216813.844160967,-0.5355168516676982
10.0,-5.0,0.0,5.0,10337851.281719865,-0.535766957888786
10.0,-5.0,0.0,5.0,15038522.200859778,-0.5329308088810527
10.0,-5.0,0.0,5.0,14700429.402584834,-0.5332205518155958
10.0,-5.0,0.0,10.0,12190105.029051166,-0.5354790779588796
10.0,-5.0,0.0,10.0,13741867.068391608,-0.5340037323170407
10.0,-5.0,0.0,10.0,15399697.151449949,-0.532558372166376
10.0,-5.0,0.0,10.0,10839560.52382587,-0.535766957888786
10.0,-5.0,0.0,10.0,13419889.317196457,-0.534299271276518
10.0,-5.0,0.0,10.0,10218840.279632151,-0.535766957888786
10.0,-5.0,0.0,10.0,9601700.41763902,-0.535766957888786
10.0,-5.0,0.0,10.0,9601700.41763902,-0.535766957888786
10.0,-5.0,0.0,10.0,14647968.553361502,-0.533198550996256
10.0,-5.0,0.0,10.0,11523928.364125479,-0.535766957888786
10.0,-5.0,5.0,-10.0,10501042.485423394,-0.5355939567578538
10.0,-5.0,5.0,-10.0,9854002.15720805,-0.5355939567578538
10.0,-5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,-5.0,5.0,-10.0,12066771.132094685,-0.5352965240513944
10.0,-5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,-5.0,5.0,-10.0,12804366.813973324,-0.5345748135526482
10.0,-5.0,5.0,-10.0,10196648.701820547,-0.5355939567578538
10.0,-5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,-5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,-5.0,5.0,-10.0,13028885.919164598,-0.5343613117037411
10.0,-5.0,5.0,-5.0,13180730.72800409,-0.5342822022579401
10.0,-5.0,5.0,-5.0,12664421.386137983,-0.5347724156734897
10.0,-5.0,5.0,-5.0,14630683.102053951,-0.5329772418129171
10.0,-5.0,5.0,-5.0,10186461.178788077,-0.5355939567578538
10.0,-5.0,5.0,-5.0,14044322.21786746,-0.5334928825616914
10.0,-5.0,5.0,-5.0,9545233.150818935,-0.5355939567578538
10.0,-5.0,5.0,-5.0,12285191.46008864,-0.5351420610145808
10.0,-5.0,5.0,-5.0,9545233.150818935,-0.5355939567578538
10.0,-5.0,5.0,-5.0,14699365.529227268,-0.5329178616723207
10.0,-5.0,5.0,-5.0,12094555.944622284,-0.5353311063258315
10.0,-5.0,5.0,0.0,15843533.155257173,-0.5319803734360443
10.0,-5.0,5.0,0.0,12762044.61146476,-0.5346997809090417
10.0,-5.0,5.0,0.0,12863571.685621878,-0.5346028252788394
10.0,-5.0,5.0,0.0,9561776.274722978,-0.5355939567578538
10.0,-5.0,5.0,0.0,15276980.382651562,-0.5324487331441641
10.0,-5.0,5.0,0.0,15329155.05639455,-0.5324050616557371
10.0,-5.0,5.0,0.0,13086911.307954004,-0.5343915388340813
10.0,-5.0,5.0,0.0,11197608.558325058,-0.5355939567578538
10.0,-5.0,5.0,0.0,10939494.919522822,-0.5355939567578538
10.0,-5.0,5.0,0.0,15339558.457742633,-0.5323963670876333
10.0,-5.0,5.0,5.0,13210056.1731536,-0.5342547786692885
10.0,-5.0,5.0,5.0,15816085.486287672,-0.5319803734360443
10.0,-5.0,5.0,5.0,15665025.083312469,-0.5321042238410296
10.0,-5.0,5.0,5.0,15204158.415768325,-0.5324876993967192
10.0,-5.0,5.0,5.0,14215745.362162005,-0.5333404927484876
10.0,-5.0,5.0,5.0,11383769.949056484,-0.5355939567578538
10.0,-5.0,5.0,5.0,15185971.014732307,-0.5325030105185014
10.0,-5.0,5.0,5.0,9580711.74051124,-0.5355939567578538
10.0,-5.0,5.0,5.0,10919332.393966665,-0.5355939567578538
10.0,-5.0,5.0,5.0,14064815.824925696,-0.5334745913504235
10.0,-5.0,5.0,10.0,12925600.189364059,-0.5344591845929254
10.0,-5.0,5.0,10.0,10713559.840600276,-0.5355939567578538
10.0,-5.0,5.0,10.0,9496061.40067572,-0.5355939567578538
10.0,-5.0,5.0,10.0,11033138.505342929,-0.5355939567578538
10.0,-5.0,5.0,10.0,12726179.121151911,-0.5346498216537104
10.0,-5.0,5.0,10.0,11912891.0295309,-0.535451223382942
10.0,-5.0,5.0,10.0,13035059.640571127,-0.5343554799309718
10.0,-5.0,5.0,10.0,15000013.17592169,-0.5325943831863629
10.0,-5.0,5.0,10.0,12172649.662115332,-0.5351909351622632
10.0,-5.0,5.0,10.0,13698071.024146525,-0.533740526745559
10.0,-5.0,10.0,-10.0,11717947.987555148,-0.5349411338964714
10.0,-5.0,10.0,-10.0,12168430.289876046,-0.5344897600923171
10.0,-5.0,10.0,-10.0,15478850.947777865,-0.5315049878877147
10.0,-5.0,10.0,-10.0,11626192.67298367,-0.5350346517084728
10.0,-5.0,10.0,-10.0,11661003.749852873,-0.534999107403467
10.0,-5.0,10.0,-10.0,12141019.72812707,-0.5345168654593346
10.0,-5.0,10.0,-10.0,10313664.36337875,-0.5350865686900697
10.0,-5.0,10.0,-10.0,11365365.273990706,-0.5350865686900697
10.0,-5.0,10.0,-10.0,12463229.235838853,-0.5342010853386858
10.0,-5.0,10.0,-10.0,11774379.580225091,-0.5348838891423899
10.0,-5.0,10.0,-5.0,9384320.483375352,-0.5350865686900697
10.0,-5.0,10.0,-5.0,15556821.392542128,-0.5315049878877147
10.0,-5.0,10.0,-5.0,12882366.29906951,-0.5338604440112564
10.0,-5.0,10.0,-5.0,9384320.483375352,-0.5350865686900697
10.0,-5.0,10.0,-5.0,13962803.978358977,-0.532868872465996
10.0,-5.0,10.0,-5.0,15556821.392542128,-0.5315049878877147
10.0,-5.0,10.0,-5.0,15556821.392542128,-0.5315049878877147
10.0,-5.0,10.0,-5.0,9384320.483375352,-0.5350865686900697
10.0,-5.0,10.0,-5.0,10404988.165687699,-0.5350865686900697
10.0,-5.0,10.0,-5.0,12867373.963443577,-0.5338746269957675
10.0,-5.0,10.0,0.0,10854376.25209149,-0.5350865686900697
10.0,-5.0,10.0,0.0,11546151.611610107,-0.5350865686900697
10.0,-5.0,10.0,0.0,10748768.646063639,-0.5350865686900697
10.0,-5.0,10.0,0.0,10568651.029046794,-0.5350865686900697
10.0,-5.0,10.0,0.0,13095465.472753886,-0.5336807396342245
10.0,-5.0,10.0,0.0,14014046.488040734,-0.5328442218744109
10.0,-5.0,10.0,0.0,10585396.009446789,-0.5350865686900697
10.0,-5.0,10.0,0.0,12779871.238509215,-0.533978091077884
10.0,-5.0,10.0,0.0,10494857.68750847,-0.5350865686900697
10.0,-5.0,10.0,0.0,15583053.420583263,-0.5315049878877147
10.0,-5.0,10.0,5.0,9384320.483375352,-0.5350865686900697
10.0,-5.0,10.0,5.0,15110766.356284289,-0.5318756744772617
10.0,-5.0,10.0,5.0,10187797.486702153,-0.5350865686900697
10.0,-5.0,10.0,5.0,13438993.671908893,-0.5333423858048352
10.0,-5.0,10.0,5.0,12038772.434121892,-0.5346784326051186
10.0,-5.0,10.0,5.0,11686077.471237449,-0.5350331376151143
10.0,-5.0,10.0,5.0,11473250.267572021,-0.5350865686900697
10.0,-5.0,10.0,5.0,11489210.149827462,-0.5350865686900697
10.0,-5.0,10.0,5.0,15556821.392542128,-0.5315049878877147
10.0,-5.0,10.0,5.0,11963251.476261066,-0.5347537254759993
10.0,-5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,-5.0,10.0,10.0,15478850.947777865,-0.5315049878877147
10.0,-5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,-5.0,10.0,10.0,9566014.01778662,-0.5350865686900697
10.0,-5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,-5.0,10.0,10.0,9747062.369405966,-0.5350865686900697
10.0,-5.0,10.0,10.0,11636405.420498753,-0.5350242156353453
10.0,-5.0,10.0,10.0,13406010.8771475,-0.5333108508341728
10.0,-5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,-5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,0.0,-10.0,-10.0,10089968.699552972,-0.5350865686900697
10.0,0.0,-10.0,-10.0,11911705.292508692,-0.5350865686900697
10.0,0.0,-10.0,-10.0,10993251.85876821,-0.5350865686900697
10.0,0.0,-10.0,-10.0,9654104.368056163,-0.5350865686900697
10.0,0.0,-10.0,-10.0,9654104.368056163,-0.5350865686900697
10.0,0.0,-10.0,-10.0,13864050.591452532,-0.5332999724983833
10.0,0.0,-10.0,-10.0,13277865.815581037,-0.5338318677349512
10.0,0.0,-10.0,-10.0,11212717.544239158,-0.5350865686900697
10.0,0.0,-10.0,-10.0,15629680.344121998,-0.5317922944696349
10.0,0.0,-10.0,-10.0,13056215.063370796,-0.5340375510280984
10.0,0.0,-10.0,-5.0,10549295.604597233,-0.5350865686900697
10.0,0.0,-10.0,-5.0,13768814.805795584,-0.5334534131257958
10.0,0.0,-10.0,-5.0,9707577.068707667,-0.5350865686900697
10.0,0.0,-10.0,-5.0,10502444.216235323,-0.5350865686900697
10.0,0.0,-10.0,-5.0,15636355.413971275,-0.5318572658260483
10.0,0.0,-10.0,-5.0,13623055.289580459,-0.5335845786883022
10.0,0.0,-10.0,-5.0,10093668.224407353,-0.5350865686900697
10.0,0.0,-10.0,-5.0,11775002.87878753,-0.5350865686900697
10.0,0.0,-10.0,-5.0,14701665.036573404,-0.5326372531102073
10.0,0.0,-10.0,-5.0,13906713.108052908,-0.5333302709574117
10.0,0.0,-10.0,0.0,11710766.985434253,-0.5350865686900697
10.0,0.0,-10.0,0.0,9725567.185182782,-0.5350865686900697
10.0,0.0,-10.0,0.0,10137942.409571594,-0.5350865686900697
10.0,0.0,-10.0,0.0,13070358.58095424,-0.5341141807895786
10.0,0.0,-10.0,0.0,13761523.445092006,-0.533482779937068
10.0,0.0,-10.0,0.0,10679926.967159048,-0.5350865686900697
10.0,0.0,-10.0,0.0,10859997.94441099,-0.5350865686900697
10.0,0.0,-10.0,0.0,13055057.936755776,-0.5341284368668244
10.0,0.0,-10.0,0.0,16102502.374473467,-0.5315049878877147
10.0,0.0,-10.0,0.0,11254494.352636173,-0.5350865686900697
10.0,0.0,-10.0,5.0,12446078.823260758,-0.5346839559088448
10.0,0.0,-10.0,5.0,14937081.409176692,-0.5324373896343817
10.0,0.0,-10.0,5.0,9707577.068707667,-0.5350865686900697
10.0,0.0,-10.0,5.0,12746303.295614878,-0.5343964120792624
10.0,0.0,-10.0,5.0,16072747.803600095,-0.5315049878877147
10.0,0.0,-10.0,5.0,12407559.761003982,-0.5347212202081033
10.0,0.0,-10.0,5.0,13366606.228420537,-0.5338179118464008
10.0,0.0,-10.0,5.0,14735003.33466088,-0.53260880512636
10.0,0.0,-10.0,5.0,14190221.160959622,-0.5330798281228946
10.0,0.0,-10.0,5.0,11518468.413528351,-0.5350865686900697
10.0,0.0,-10.0,10.0,12598158.175312798,-0.534470988534334
10.0,0.0,-10.0,10.0,12222697.975684226,-0.5348350996040863
10.0,0.0,-10.0,10.0,9654104.368056163,-0.5350865686900697
10.0,0.0,-10.0,10.0,11808791.801078636,-0.5350865686900697
10.0,0.0,-10.0,10.0,9654104.368056163,-0.5350865686900697
10.0,0.0,-10.0,10.0,9654104.368056163,-0.5350865686900697
10.0,0.0,-10.0,10.0,15984307.172127446,-0.5315049878877147
10.0,0.0,-10.0,10.0,12728977.428888686,-0.5343460201332975
10.0,0.0,-10.0,10.0,12040513.672478195,-0.5350146744022908
10.0,0.0,-10.0,10.0,10299282.557075914,-0.5350865686900697
10.0,0.0,-5.0,-10.0,14029046.612450957,-0.5336577730541008
10.0,0.0,-5.0,-10.0,14253323.396048207,-0.5334587095400777
10.0,0.0,-5.0,-10.0,16003915.230810713,-0.5319803734360443
10.0,0.0,-5.0,-10.0,9862661.730342863,-0.5355939567578538
10.0,0.0,-5.0,-10.0,10998227.932449512,-0.5355939567578538
10.0,0.0,-5.0,-10.0,14085291.614934647,-0.5336076289459997
10.0,0.0,-5.0,-10.0,11403352.868905755,-0.5355939567578538
10.0,0.0,-5.0,-10.0,10240225.459020386,-0.5355939567578538
10.0,0.0,-5.0,-10.0,14154743.904998884,-0.5335459162038921
10.0,0.0,-5.0,-10.0,11227929.298017755,-0.5355939567578538
10.0,0.0,-5.0,-5.0,16090812.038721967,-0.5319803734360443
10.0,0.0,-5.0,-5.0,11133786.157954168,-0.5355939567578538
10.0,0.0,-5.0,-5.0,14132117.012333145,-0.5336339247493489
10.0,0.0,-5.0,-5.0,15255993.734637875,-0.5326656132847046
10.0,0.0,-5.0,-5.0,9771159.84643566,-0.5355939567578538
10.0,0.0,-5.0,-5.0,11630273.919242647,-0.5355939567578538
10.0,0.0,-5.0,-5.0,12901461.511154067,-0.5347621161500307
10.0,0.0,-5.0,-5.0,13612103.114250058,-0.5341013577278133
10.0,0.0,-5.0,-5.0,10420150.013830435,-0.5355939567578538
10.0,0.0,-5.0,-5.0,9717177.295856982,-0.5355939567578538
10.0,0.0,-5.0,0.0,14919129.402108833,-0.5329731457333658
10.0,0.0,-5.0,0.0,9916833.445500327,-0.5355939567578538
10.0,0.0,-5.0,0.0,13387750.994795691,-0.5343295531856398
10.0,0.0,-5.0,0.0,10114438.810381895,-0.5355939567578538
10.0,0.0,-5.0,0.0,13645336.516939318,-0.5340936331923223
10.0,0.0,-5.0,0.0,9734843.773505507,-0.5355939567578538
10.0,0.0,-5.0,0.0,11402968.865282035,-0.5355939567578538
10.0,0.0,-5.0,0.0,14177650.906727808,-0.5336163631246587
10.0,0.0,-5.0,0.0,16120047.212494608,-0.5319803734360443
10.0,0.0,-5.0,0.0,13256017.534203127,-0.5344515188206691
10.0,0.0,-5.0,5.0,11717479.19809414,-0.5355939567578538
10.0,0.0,-5.0,5.0,13899104.105798557,-0.5338417975621661
10.0,0.0,-5.0,5.0,12965295.146386856,-0.5347016683603308
10.0,0.0,-5.0,5.0,12339839.26347766,-0.5353036967719432
10.0,0.0,-5.0,5.0,11278690.356922211,-0.5355939567578538
10.0,0.0,-5.0,5.0,13969679.657722209,-0.5337785842829854
10.0,0.0,-5.0,5.0,9717177.295856982,-0.5355939567578538
10.0,0.0,-5.0,5.0,16090812.038721967,-0.5319803734360443
10.0,0.0,-5.0,5.0,9717177.295856982,-0.5355939567578538
10.0,0.0,-5.0,5.0,16090812.038721967,-0.5319803734360443
10.0,0.0,-5.0,10.0,11356047.800986491,-0.5355939567578538
10.0,0.0,-5.0,10.0,11960061.124504153,-0.5355939567578538
10.0,0.0,-5.0,10.0,9664666.559076997,-0.5355939567578538
10.0,0.0,-5.0,10.0,13774517.998336349,-0.5338865186078359
10.0,0.0,-5.0,10.0,9664666.559076997,-0.5355939567578538
10.0,0.0,-5.0,10.0,14133652.201366473,-0.5335646335400188
10.0,0.0,-5.0,10.0,10917606.054461718,-0.5355939567578538
10.0,0.0,-5.0,10.0,14755818.965096593,-0.5330210629925152
10.0,0.0,-5.0,10.0,10141413.958267171,-0.5355939567578538
10.0,0.0,-5.0,10.0,10900921.667466152,-0.5355939567578538
10.0,0.0,0.0,-10.0,15929767.187199961,-0.5321423051634856
10.0,0.0,0.0,-10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,-10.0,15929767.187199961,-0.5321423051634856
10.0,0.0,0.0,-10.0,13573770.309568163,-0.5341778681217059
10.0,0.0,0.0,-10.0,10161397.444060124,-0.535766957888786
10.0,0.0,0.0,-10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,-10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,-10.0,15929767.187199961,-0.5321423051634856
10.0,0.0,0.0,-10.0,13742619.334494282,-0.5340236116605057
10.0,0.0,0.0,-10.0,13328910.874220392,-0.5344041365899689
10.0,0.0,0.0,-5.0,12161552.570499908,-0.5355914964869949
10.0,0.0,0.0,-5.0,11003954.982848933,-0.535766957888786
10.0,0.0,0.0,-5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,-5.0,10518220.005277012,-0.535766957888786
10.0,0.0,0.0,-5.0,13807374.164665384,-0.5340310655095112
10.0,0.0,0.0,-5.0,12506907.919987049,-0.5352516480326946
10.0,0.0,0.0,-5.0,9668557.745832719,-0.535766957888786
10.0,0.0,0.0,-5.0,15151366.51331091,-0.5328561594860588
10.0,0.0,0.0,-5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,-5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,0.0,15662630.899490708,-0.5324526017487129
10.0,0.0,0.0,0.0,14405472.009156607,-0.5335205638891722
10.0,0.0,0.0,0.0,15532188.809344131,-0.5325603580207543
10.0,0.0,0.0,0.0,14899609.717853915,-0.5330927645134966
10.0,0.0,0.0,0.0,13842299.826190792,-0.5340216887483087
10.0,0.0,0.0,0.0,9867458.032455362,-0.535766957888786
10.0,0.0,0.0,0.0,13251187.825882228,-0.5345641198398332
10.0,0.0,0.0,0.0,9991213.134383721,-0.535766957888786
10.0,0.0,0.0,0.0,14967157.1012708,-0.5330351147542934
10.0,0.0,0.0,0.0,10083722.524732526,-0.535766957888786
10.0,0.0,0.0,5.0,9668557.745832719,-0.535766957888786
10.0,0.0,0.0,5.0,11047582.558278041,-0.535766957888786
10.0,0.0,0.0,5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,5.0,11750748.856455097,-0.535766957888786
10.0,0.0,0.0,5.0,12711877.03747019,-0.5350532494905821
10.0,0.0,0.0,5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,5.0,9668557.745832719,-0.535766957888786
10.0,0.0,0.0,5.0,14893895.943930779,-0.533075024915944
10.0,0.0,0.0,5.0,10433735.942335933,-0.535766957888786
10.0,0.0,0.0,5.0,16014380.464096386,-0.5321423051634856
10.0,0.0,0.0,10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,10.0,12760790.659842806,-0.534941351603181
10.0,0.0,0.0,10.0,11634912.68235777,-0.535766957888786
10.0,0.0,0.0,10.0,13959379.334389402,-0.5338275954231755
10.0,0.0,0.0,10.0,13149356.200610597,-0.5345720421123542
10.0,0.0,0.0,10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,10.0,11235644.04847407,-0.535766957888786
10.0,0.0,0.0,10.0,9617479.245370228,-0.535766957888786
10.0,0.0,0.0,10.0,9909180.134441577,-0.535766957888786
10.0,0.0,5.0,-10.0,15482988.297128212,-0.5322095915875621
10.0,0.0,5.0,-10.0,11324867.561147844,-0.5355939567578538
10.0,0.0,5.0,-10.0,14837299.521986084,-0.5327546383053938
10.0,0.0,5.0,-10.0,10617953.996319678,-0.5355939567578538
10.0,0.0,5.0,-10.0,15760734.664171882,-0.5319803734360443
10.0,0.0,5.0,-10.0,11940367.598094834,-0.5354434807583504
10.0,0.0,5.0,-10.0,13358260.48717511,-0.5340734703278265
10.0,0.0,5.0,-10.0,15760734.664171882,-0.5319803734360443
10.0,0.0,5.0,-10.0,14421402.368119478,-0.5331151967931878
10.0,0.0,5.0,-10.0,15760734.664171882,-0.5319803734360443
10.0,0.0,5.0,-5.0,15167094.346700033,-0.5325400914708944
10.0,0.0,5.0,-5.0,11175942.081124624,-0.5355939567578538
10.0,0.0,5.0,-5.0,11267155.888189552,-0.5355939567578538
10.0,0.0,5.0,-5.0,14118571.684604174,-0.533447488639585
10.0,0.0,5.0,-5.0,9979832.790359758,-0.5355939567578538
10.0,0.0,5.0,-5.0,9601405.598333348,-0.5355939567578538
10.0,0.0,5.0,-5.0,14608890.260225445,-0.5330170950239815
10.0,0.0,5.0,-5.0,9561011.978550144,-0.5355939567578538
10.0,0.0,5.0,-5.0,10403129.869362645,-0.5355939567578538
10.0,0.0,5.0,-5.0,11101792.806082383,-0.5355939567578538
10.0,0.0,5.0,0.0,12985231.8519522,-0.5345076537361486
10.0,0.0,5.0,0.0,13190227.822498702,-0.5343150449697488
10.0,0.0,5.0,0.0,15869766.073214334,-0.5319803734360443
10.0,0.0,5.0,0.0,12731075.49715524,-0.5347496247108163
10.0,0.0,5.0,0.0,15869766.073214334,-0.5319803734360443
10.0,0.0,5.0,0.0,10979509.187671315,-0.5355939567578538
10.0,0.0,5.0,0.0,9577555.102454185,-0.5355939567578538
10.0,0.0,5.0,0.0,10138190.495403621,-0.5355939567578538
10.0,0.0,5.0,0.0,10425187.509610897,-0.5355939567578538
10.0,0.0,5.0,0.0,15869766.073214334,-0.5319803734360443
10.0,0.0,5.0,5.0,14217864.95002057,-0.5333594368981576
10.0,0.0,5.0,5.0,10978252.342085911,-0.5355939567578538
10.0,0.0,5.0,5.0,13636666.603203773,-0.5338814735024501
10.0,0.0,5.0,5.0,11783968.660441633,-0.5355939567578538
10.0,0.0,5.0,5.0,12635431.074091552,-0.5348205375631638
10.0,0.0,5.0,5.0,13967730.689044438,-0.5335821433820134
10.0,0.0,5.0,5.0,11772748.366070809,-0.5355939567578538
10.0,0.0,5.0,5.0,14525005.531164497,-0.5330899524545253
10.0,0.0,5.0,5.0,15842318.404244833,-0.5319803734360443
10.0,0.0,5.0,5.0,15733489.302356353,-0.5320693599292009
10.0,0.0,5.0,10.0,11091836.327959463,-0.5355939567578538
10.0,0.0,5.0,10.0,9511840.228406928,-0.5355939567578538
10.0,0.0,5.0,10.0,13768426.44453091,-0.5336973317531624
10.0,0.0,5.0,10.0,9511840.228406928,-0.5355939567578538
10.0,0.0,5.0,10.0,9511840.228406928,-0.5355939567578538
10.0,0.0,5.0,10.0,15649502.09540627,-0.5320718045104146
10.0,0.0,5.0,10.0,10320363.145102154,-0.5355939567578538
10.0,0.0,5.0,10.0,9977517.995587356,-0.5355939567578538
10.0,0.0,5.0,10.0,15760734.664171882,-0.5319803734360443
10.0,0.0,5.0,10.0,13346374.530341033,-0.5340844973031957
10.0,0.0,10.0,-10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,-10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,-10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,-10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,-10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,-10.0,10860197.344959207,-0.5350865686900697
10.0,0.0,10.0,-10.0,9353200.823868379,-0.5350865686900697
10.0,0.0,10.0,-10.0,10083825.481017334,-0.5350865686900697
10.0,0.0,10.0,-10.0,15333580.661035376,-0.5316470371558533
10.0,0.0,10.0,-10.0,12208094.799951311,-0.5344709403388763
10.0,0.0,10.0,-5.0,9512602.31547404,-0.5350865686900697
10.0,0.0,10.0,-5.0,9740177.452792808,-0.5350865686900697
10.0,0.0,10.0,-5.0,9808681.478943735,-0.5350865686900697
10.0,0.0,10.0,-5.0,9400099.31110656,-0.5350865686900697
10.0,0.0,10.0,-5.0,11547772.541091584,-0.5350865686900697
10.0,0.0,10.0,-5.0,12793155.591729702,-0.5339654653186428
10.0,0.0,10.0,-5.0,9400099.31110656,-0.5350865686900697
10.0,0.0,10.0,-5.0,15583054.310499288,-0.5315049878877147
10.0,0.0,10.0,-5.0,14409144.018000424,-0.5324968089502671
10.0,0.0,10.0,-5.0,14985429.371761898,-0.5320026405718437
10.0,0.0,10.0,0.0,15098554.952045871,-0.5319286404385257
10.0,0.0,10.0,0.0,12436725.311194584,-0.5343279413735187
10.0,0.0,10.0,0.0,12575651.649003223,-0.5341937499409428
10.0,0.0,10.0,0.0,9415877.628596455,-0.5350865686900697
10.0,0.0,10.0,0.0,13628870.90814853,-0.5332108022598285
10.0,0.0,10.0,0.0,11218737.4503615,-0.5350865686900697
10.0,0.0,10.0,0.0,10298771.778145675,-0.5350865686900697
10.0,0.0,10.0,0.0,15609286.338540424,-0.5315049878877147
10.0,0.0,10.0,0.0,10613566.651424242,-0.5350865686900697
10.0,0.0,10.0,0.0,9415877.628596455,-0.5350865686900697
10.0,0.0,10.0,5.0,15583054.310499288,-0.5315049878877147
10.0,0.0,10.0,5.0,11050690.619117975,-0.5350865686900697
10.0,0.0,10.0,5.0,15583054.310499288,-0.5315049878877147
10.0,0.0,10.0,5.0,15583054.310499288,-0.5315049878877147
10.0,0.0,10.0,5.0,10334945.456954325,-0.5350865686900697
10.0,0.0,10.0,5.0,9564351.760070207,-0.5350865686900697
10.0,0.0,10.0,5.0,11780070.139187925,-0.5349578411250262
10.0,0.0,10.0,5.0,9400099.31110656,-0.5350865686900697
10.0,0.0,10.0,5.0,9694980.358130788,-0.5350865686900697
10.0,0.0,10.0,5.0,13200532.077982875,-0.5335829357166404
10.0,0.0,10.0,10.0,10087797.922926342,-0.5350865686900697
10.0,0.0,10.0,10.0,13304779.355365997,-0.5334249418666466
10.0,0.0,10.0,10.0,13578034.920177355,-0.5331742968043756
10.0,0.0,10.0,10.0,15505083.865735026,-0.5315049878877147
10.0,0.0,10.0,10.0,9353200.823868379,-0.5350865686900697
10.0,0.0,10.0,10.0,13707303.00038814,-0.5330569540986523
10.0,0.0,10.0,10.0,9353200.823868379,-0.5350865686900697
10.0,0.0,10.0,10.0,12267498.479319224,-0.534412521904374
10.0,0.0,10.0,10.0,11873068.548445098,-0.5348044415402167
10.0,0.0,10.0,10.0,15505083.865735026,-0.5315049878877147
10.0,5.0,-10.0,-10.0,15958074.254170286,-0.5315049878877147
10.0,5.0,-10.0,-10.0,12598536.124919742,-0.5344508452191628
10.0,5.0,-10.0,-10.0,14812666.023795761,-0.5324525672528555
10.0,5.0,-10.0,-10.0,15958074.254170286,-0.5315049878877147
10.0,5.0,-10.0,-10.0,14118024.355207095,-0.5330541990387818
10.0,5.0,-10.0,-10.0,15697324.806464538,-0.531716121317483
10.0,5.0,-10.0,-10.0,14668643.852048164,-0.5325755484584351
10.0,5.0,-10.0,-10.0,11333806.588189624,-0.5350865686900697
10.0,5.0,-10.0,-10.0,12035425.472468749,-0.5350001931324404
10.0,5.0,-10.0,-10.0,12960047.231098518,-0.5341076673410632
10.0,5.0,-10.0,-5.0,11610184.323397717,-0.5350865686900697
10.0,5.0,-10.0,-5.0,11294172.48257174,-0.5350865686900697
10.0,5.0,-10.0,-5.0,15595407.111686232,-0.5318698823972063
10.0,5.0,-10.0,-5.0,12744014.79325968,-0.5343788807183909
10.0,5.0,-10.0,-5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,-5.0,10137588.90451374,-0.5350865686900697
10.0,5.0,-10.0,-5.0,12154438.005218001,-0.5349487402735933
10.0,5.0,-10.0,-5.0,16046514.885642935,-0.5315049878877147
10.0,5.0,-10.0,-5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,-5.0,9977387.972425701,-0.5350865686900697
10.0,5.0,-10.0,0.0,9709788.357451573,-0.5350865686900697
10.0,5.0,-10.0,0.0,9709788.357451573,-0.5350865686900697
10.0,5.0,-10.0,0.0,12091933.98920684,-0.5350324499949153
10.0,5.0,-10.0,0.0,13679511.720115159,-0.5335364090905692
10.0,5.0,-10.0,0.0,14239472.219359629,-0.5330394685718765
10.0,5.0,-10.0,0.0,9709788.357451573,-0.5350865686900697
10.0,5.0,-10.0,0.0,11705549.607782826,-0.5350865686900697
10.0,5.0,-10.0,0.0,14797793.584340356,-0.5325581412003235
10.0,5.0,-10.0,0.0,10306296.34686375,-0.5350865686900697
10.0,5.0,-10.0,0.0,10855786.813885586,-0.5350865686900697
10.0,5.0,-10.0,5.0,12510120.487885159,-0.5346025844303726
10.0,5.0,-10.0,5.0,14712734.188717483,-0.5326073093052837
10.0,5.0,-10.0,5.0,10142929.570720255,-0.5350865686900697
10.0,5.0,-10.0,5.0,12445281.58340531,-0.5346651485716611
10.0,5.0,-10.0,5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,5.0,9945247.419286307,-0.5350865686900697
10.0,5.0,-10.0,5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,5.0,11591942.510646135,-0.5350865686900697
10.0,5.0,-10.0,5.0,9691798.240976458,-0.5350865686900697
10.0,5.0,-10.0,10.0,15421837.121255185,-0.5319420556337036
10.0,5.0,-10.0,10.0,11180523.820193613,-0.5350865686900697
10.0,5.0,-10.0,10.0,14403193.20663328,-0.5328045988658514
10.0,5.0,-10.0,10.0,11906386.22657961,-0.5350865686900697
10.0,5.0,-10.0,10.0,10786630.478370966,-0.5350865686900697
10.0,5.0,-10.0,10.0,9638325.540324954,-0.5350865686900697
10.0,5.0,-10.0,10.0,9699657.299589481,-0.5350865686900697
10.0,5.0,-10.0,10.0,15477895.149212567,-0.5318958380775092
10.0,5.0,-10.0,10.0,12590393.572108887,-0.5344586587476966
10.0,5.0,-10.0,10.0,13089930.675624792,-0.5339861105395878
10.0,5.0,-5.0,-10.0,15977682.312853552,-0.5319803734360443
10.0,5.0,-5.0,-10.0,15716600.142116014,-0.5321932623313145
10.0,5.0,-5.0,-10.0,13257790.826319918,-0.5343404810173878
10.0,5.0,-5.0,-10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,-10.0,13804185.559469696,-0.5338392827133817
10.0,5.0,-5.0,-10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,-10.0,10916720.287478935,-0.5355939567578538
10.0,5.0,-5.0,-10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,-10.0,15977682.312853552,-0.5319803734360443
10.0,5.0,-5.0,-10.0,15656740.006666463,-0.5322424458599796
10.0,5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,5.0,-5.0,-5.0,13591976.508176578,-0.5340995179845489
10.0,5.0,-5.0,-5.0,12972193.50494589,-0.5346752054697587
10.0,5.0,-5.0,-5.0,13342182.781033438,-0.5343291330609078
10.0,5.0,-5.0,-5.0,9912810.137465455,-0.5355939567578538
10.0,5.0,-5.0,-5.0,15037723.698506795,-0.532828635717947
10.0,5.0,-5.0,-5.0,11294588.302760271,-0.5355939567578538
10.0,5.0,-5.0,-5.0,12215741.247510567,-0.5354061751505839
10.0,5.0,-5.0,-5.0,16064579.120764807,-0.5319803734360443
10.0,5.0,-5.0,0.0,9871259.055899767,-0.5355939567578538
10.0,5.0,-5.0,0.0,13074360.383080732,-0.5346012594454977
10.0,5.0,-5.0,0.0,12293946.421889514,-0.535351081978264
10.0,5.0,-5.0,0.0,15230376.675667437,-0.5326894808090261
10.0,5.0,-5.0,0.0,16093814.294537447,-0.5319803734360443
10.0,5.0,-5.0,0.0,11513763.255597018,-0.5355939567578538
10.0,5.0,-5.0,0.0,9719064.945774298,-0.5355939567578538
10.0,5.0,-5.0,0.0,9719064.945774298,-0.5355939567578538
10.0,5.0,-5.0,0.0,9869160.65948478,-0.5355939567578538
10.0,5.0,-5.0,0.0,13808629.035255546,-0.5339255589581776
10.0,5.0,-5.0,5.0,11380841.846204866,-0.5355939567578538
10.0,5.0,-5.0,5.0,12211477.807756059,-0.5354103878792249
10.0,5.0,-5.0,5.0,10389016.329557264,-0.5355939567578538
10.0,5.0,-5.0,5.0,13553962.57590229,-0.534134256666349
10.0,5.0,-5.0,5.0,13050433.655051371,-0.5346014144367865
10.0,5.0,-5.0,5.0,10436755.301101139,-0.5355939567578538
10.0,5.0,-5.0,5.0,13709013.067835486,-0.5339930188987324
10.0,5.0,-5.0,5.0,9701398.468125775,-0.5355939567578538
10.0,5.0,-5.0,5.0,11052994.209518414,-0.5355939567578538
10.0,5.0,-5.0,5.0,9701398.468125775,-0.5355939567578538
10.0,5.0,-5.0,10.0,13208328.455526982,-0.5343866086799351
10.0,5.0,-5.0,10.0,11628847.49862985,-0.5355939567578538
10.0,5.0,-5.0,10.0,14959200.699795902,-0.5328262248914896
10.0,5.0,-5.0,10.0,15977682.312853552,-0.5319803734360443
10.0,5.0,-5.0,10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,10.0,10515072.82020554,-0.5355939567578538
10.0,5.0,-5.0,10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,10.0,9648887.731345788,-0.5355939567578538
10.0,5.0,-5.0,10.0,9738527.174882496,-0.5355939567578538
10.0,5.0,-5.0,10.0,13363025.185704567,-0.5342427673488492
10.0,5.0,0.0,-10.0,15903534.2692428,-0.5321423051634856
10.0,5.0,0.0,-10.0,11519807.586114407,-0.535766957888786
10.0,5.0,0.0,-10.0,14383011.15390981,-0.533430059214417
10.0,5.0,0.0,-10.0,14819643.334632093,-0.5330502187347734
10.0,5.0,0.0,-10.0,12642108.36959305,-0.5350356702002215
10.0,5.0,0.0,-10.0,15903534.2692428,-0.5321423051634856
10.0,5.0,0.0,-10.0,9601700.41763902,-0.535766957888786
10.0,5.0,0.0,-10.0,13397306.337990576,-0.5343201981601072
10.0,5.0,0.0,-10.0,9601700.41763902,-0.535766957888786
10.0,5.0,0.0,-10.0,14924725.900636816,-0.532960058366067
10.0,5.0,0.0,-5.0,9652778.91810151,-0.535766957888786
10.0,5.0,0.0,-5.0,12127393.8502776,-0.535605754600389
10.0,5.0,0.0,-5.0,15988147.546139225,-0.5321423051634856
10.0,5.0,0.0,-5.0,13225406.577548802,-0.5345460209603412
10.0,5.0,0.0,-5.0,13531396.279730514,-0.5342623635567254
10.0,5.0,0.0,-5.0,12671472.766542917,-0.5350721904992892
10.0,5.0,0.0,-5.0,15988147.546139225,-0.5321423051634856
10.0,5.0,0.0,-5.0,12310310.848467788,-0.5354244133254805
10.0,5.0,0.0,-5.0,15967637.825359233,-0.5321589587814575
10.0,5.0,0.0,-5.0,11181652.808900846,-0.535766957888786
10.0,5.0,0.0,0.0,11928544.5458247,-0.535766957888786
10.0,5.0,0.0,0.0,11203266.52785057,-0.535766957888786
10.0,5.0,0.0,0.0,10111956.902094128,-0.535766957888786
10.0,5.0,0.0,0.0,14540723.047936618,-0.5333816934970912
10.0,5.0,0.0,0.0,13958771.229598567,-0.5338963802147422
10.0,5.0,0.0,0.0,13175747.049915675,-0.5346144889387299
10.0,5.0,0.0,0.0,12934303.007244995,-0.5348423388192837
10.0,5.0,0.0,0.0,14164082.480461285,-0.5337129973226321
10.0,5.0,0.0,0.0,14655836.821976967,-0.5332817192722885
10.0,5.0,0.0,0.0,14860239.652076954,-0.5331056392865989
10.0,5.0,0.0,5.0,14135176.895675402,-0.53371631896494
10.0,5.0,0.0,5.0,9652778.91810151,-0.535766957888786
10.0,5.0,0.0,5.0,12096505.68812009,-0.5356365778551595
10.0,5.0,0.0,5.0,11177956.745791335,-0.535766957888786
10.0,5.0,0.0,5.0,10332172.667037724,-0.535766957888786
10.0,5.0,0.0,5.0,15355630.193740157,-0.5326634536441028
10.0,5.0,0.0,5.0,15988147.546139225,-0.5321423051634856
10.0,5.0,0.0,5.0,15146895.951739784,-0.5328389671330955
10.0,5.0,0.0,5.0,9652778.91810151,-0.535766957888786
10.0,5.0,0.0,5.0,15988147.546139225,-0.5321423051634856
10.0,5.0,0.0,10.0,11875886.378545202,-0.535766957888786
10.0,5.0,0.0,10.0,10959768.912993787,-0.535766957888786
10.0,5.0,0.0,10.0,15903534.2692428,-0.5321423051634856
10.0,5.0,0.0,10.0,15903534.2692428,-0.5321423051634856
10.0,5.0,0.0,10.0,15903534.2692428,-0.5321423051634856
10.0,5.0,0.0,10.0,10570369.705709755,-0.535766957888786
10.0,5.0,0.0,10.0,9601700.41763902,-0.535766957888786
10.0,5.0,0.0,10.0,13415811.532156084,-0.5343030480724573
10.0,5.0,0.0,10.0,15023683.465903874,-0.532875587155363
10.0,5.0,0.0,10.0,9601700.41763902,-0.535766957888786
10.0,5.0,5.0,-10.0,9496061.40067572,-0.5355939567578538
10.0,5.0,5.0,-10.0,9496061.40067572,-0.5355939567578538
10.0,5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,5.0,5.0,-10.0,10915389.105617,-0.5355939567578538
10.0,5.0,5.0,-10.0,15734501.746214721,-0.5319803734360443
10.0,5.0,5.0,-10.0,10956717.87266369,-0.5355939567578538
10.0,5.0,5.0,-10.0,10075067.721908865,-0.5355939567578538
10.0,5.0,5.0,-10.0,12680175.723745355,-0.5346941153878593
10.0,5.0,5.0,-10.0,13729592.049868498,-0.5337118337795734
10.0,5.0,5.0,-10.0,11563108.917235143,-0.5355939567578538
10.0,5.0,5.0,-5.0,10800334.768923819,-0.5355939567578538
10.0,5.0,5.0,-5.0,14059909.146713091,-0.5334789689030338
10.0,5.0,5.0,-5.0,11932138.786642062,-0.5354939318613338
10.0,5.0,5.0,-5.0,12578849.345768567,-0.5348550949514745
10.0,5.0,5.0,-5.0,12022876.582743512,-0.5354027634237464
10.0,5.0,5.0,-5.0,10487691.194016013,-0.5355939567578538
10.0,5.0,5.0,-5.0,12696070.602153517,-0.534741942124905
10.0,5.0,5.0,-5.0,9545233.150818935,-0.5355939567578538
10.0,5.0,5.0,-5.0,15816085.486287672,-0.5319803734360443
10.0,5.0,5.0,-5.0,9545233.150818935,-0.5355939567578538
10.0,5.0,5.0,0.0,15843533.155257173,-0.5319803734360443
10.0,5.0,5.0,0.0,12516776.383717993,-0.5349364071600683
10.0,5.0,5.0,0.0,15843533.155257173,-0.5319803734360443
10.0,5.0,5.0,0.0,14324513.120446535,-0.5332663543322749
10.0,5.0,5.0,0.0,15250136.831401275,-0.5324712454532878
10.0,5.0,5.0,0.0,13158629.810464334,-0.5343242599710691
10.0,5.0,5.0,0.0,13849747.75156353,-0.5336892029036111
10.0,5.0,5.0,0.0,11907446.714383988,-0.5355396346922363
10.0,5.0,5.0,0.0,12434497.124602206,-0.535016563274372
10.0,5.0,5.0,0.0,10906346.082767585,-0.5355939567578538
10.0,5.0,5.0,5.0,13970891.38912145,-0.5335585864565993
10.0,5.0,5.0,5.0,9545233.150818935,-0.5355939567578538
10.0,5.0,5.0,5.0,12426540.1279902,-0.5350033010692469
10.0,5.0,5.0,5.0,10935872.347790806,-0.5355939567578538
10.0,5.0,5.0,5.0,12208092.318664696,-0.5352182513690797
10.0,5.0,5.0,5.0,9647047.852848142,-0.5355939567578538
10.0,5.0,5.0,5.0,10527982.469296843,-0.5355939567578538
10.0,5.0,5.0,5.0,12702261.979136439,-0.5347359873796365
10.0,5.0,5.0,5.0,12367746.130748428,-0.535060874335776
10.0,5.0,5.0,5.0,11202959.46371857,-0.5355939567578538
10.0,5.0,5.0,10.0,11378187.979212495,-0.5355939567578538
10.0,5.0,5.0,10.0,14224734.142025439,-0.5332674557873894
10.0,5.0,5.0,10.0,12182797.88311901,-0.5351808507687686
10.0,5.0,5.0,10.0,11811784.065295972,-0.5355536824641636
10.0,5.0,5.0,10.0,10043770.360148396,-0.5355939567578538
10.0,5.0,5.0,10.0,9589639.470191397,-0.5355939567578538
10.0,5.0,5.0,10.0,9496061.40067572,-0.5355939567578538
10.0,5.0,5.0,10.0,14402242.386798728,-0.5331109668202203
10.0,5.0,5.0,10.0,10214713.660633994,-0.5355939567578538
10.0,5.0,5.0,10.0,11557926.197033226,-0.5355939567578538
10.0,5.0,10.0,-10.0,11761013.822988924,-0.5348974289779611
10.0,5.0,10.0,-10.0,15478850.947777865,-0.5315049878877147
10.0,5.0,10.0,-10.0,9337421.99613717,-0.5350865686900697
10.0,5.0,10.0,-10.0,11746496.553148055,-0.5349121483279482
10.0,5.0,10.0,-10.0,15468386.479526263,-0.5315136361320179
10.0,5.0,10.0,-10.0,11447034.58014172,-0.5350865686900697
10.0,5.0,10.0,-10.0,9337421.99613717,-0.5350865686900697
10.0,5.0,10.0,-10.0,15478850.947777865,-0.5315049878877147
10.0,5.0,10.0,-10.0,9672311.667811438,-0.5350865686900697
10.0,5.0,10.0,-10.0,14956088.658633474,-0.5319424866269062
10.0,5.0,10.0,-5.0,10110020.145052275,-0.5350865686900697
10.0,5.0,10.0,-5.0,10450720.34615428,-0.5350865686900697
10.0,5.0,10.0,-5.0,12661480.926048385,-0.5340706653812632
10.0,5.0,10.0,-5.0,10279826.778882014,-0.5350865686900697
10.0,5.0,10.0,-5.0,10259664.422218353,-0.5350865686900697
10.0,5.0,10.0,-5.0,12827502.776690722,-0.5339124059334703
10.0,5.0,10.0,-5.0,15556821.392542128,-0.5315049878877147
10.0,5.0,10.0,-5.0,11477743.022875633,-0.5350865686900697
10.0,5.0,10.0,-5.0,11650950.885990955,-0.5350688994869295
10.0,5.0,10.0,-5.0,9384320.483375352,-0.5350865686900697
10.0,5.0,10.0,0.0,9400098.800865246,-0.5350865686900697
10.0,5.0,10.0,0.0,9897479.890301377,-0.5350865686900697
10.0,5.0,10.0,0.0,13459474.23529212,-0.5333443511759777
10.0,5.0,10.0,0.0,15583053.420583263,-0.5315049878877147
10.0,5.0,10.0,0.0,13329538.725535156,-0.5334636378408032
10.0,5.0,10.0,0.0,15583053.420583263,-0.5315049878877147
10.0,5.0,10.0,0.0,12093574.47509161,-0.5346441587590043
10.0,5.0,10.0,0.0,13917371.847781144,-0.5329303426327798
10.0,5.0,10.0,0.0,15583053.420583263,-0.5315049878877147
10.0,5.0,10.0,0.0,14843971.685028508,-0.5321226047709131
10.0,5.0,10.0,5.0,11094521.308671804,-0.5350865686900697
10.0,5.0,10.0,5.0,10580534.388561182,-0.5350865686900697
10.0,5.0,10.0,5.0,15556821.392542128,-0.5315049878877147
10.0,5.0,10.0,5.0,9384320.483375352,-0.5350865686900697
10.0,5.0,10.0,5.0,15556821.392542128,-0.5315049878877147
10.0,5.0,10.0,5.0,11445242.349465508,-0.5350865686900697
10.0,5.0,10.0,5.0,9384320.483375352,-0.5350865686900697
10.0,5.0,10.0,5.0,9384320.483375352,-0.5350865686900697
10.0,5.0,10.0,5.0,9384320.483375352,-0.5350865686900697
10.0,5.0,10.0,5.0,12897411.386969049,-0.5338462235141999
10.0,5.0,10.0,10.0,9621084.320802677,-0.5350865686900697
10.0,5.0,10.0,10.0,10312916.387666114,-0.5350865686900697
10.0,5.0,10.0,10.0,9937855.101962848,-0.5350865686900697
10.0,5.0,10.0,10.0,9337421.99613717,-0.5350865686900697
10.0,5.0,10.0,10.0,12959419.714653622,-0.5337265116457215
10.0,5.0,10.0,10.0,13862402.117897062,-0.5328962129679591
10.0,5.0,10.0,10.0,12760231.178560976,-0.533915363511986
10.0,5.0,10.0,10.0,11716513.634206135,-0.5349425915944344
10.0,5.0,10.0,10.0,13587691.224036314,-0.5331445753419257
10.0,5.0,10.0,10.0,14109436.344628979,-0.5326759962925836
10.0,10.0,-10.0,-10.0,9591425.536477305,-0.5350865686900697
10.0,10.0,-10.0,-10.0,9654679.41693238,-0.5350865686900697
10.0,10.0,-10.0,-10.0,9788327.772071425,-0.5350865686900697
10.0,10.0,-10.0,-10.0,15880101.164275115,-0.5315049878877147
10.0,10.0,-10.0,-10.0,15880101.164275115,-0.5315049878877147
10.0,10.0,-10.0,-10.0,9591425.536477305,-0.5350865686900697
10.0,10.0,-10.0,-10.0,10240252.137590103,-0.5350865686900697
10.0,10.0,-10.0,-10.0,12563545.989932137,-0.5344254502592247
10.0,10.0,-10.0,-10.0,15880101.164275115,-0.5315049878877147
10.0,10.0,-10.0,-10.0,9949973.442062914,-0.5350865686900697
10.0,10.0,-10.0,-5.0,9644898.23712881,-0.5350865686900697
10.0,10.0,-10.0,-5.0,10132582.112197736,-0.5350865686900697
10.0,10.0,-10.0,-5.0,15463295.622772088,-0.5319162523439674
10.0,10.0,-10.0,-5.0,15968541.795747764,-0.5315049878877147
10.0,10.0,-10.0,-5.0,9644898.23712881,-0.5350865686900697
10.0,10.0,-10.0,-5.0,13515323.743398761,-0.5336024232051556
10.0,10.0,-10.0,-5.0,12419885.622206908,-0.5346313173612964
10.0,10.0,-10.0,-5.0,11238960.575928912,-0.5350865686900697
10.0,10.0,-10.0,-5.0,15605260.998534957,-0.5317996919488075
10.0,10.0,-10.0,-5.0,11170345.560222855,-0.5350865686900697
10.0,10.0,-10.0,0.0,9662888.353603924,-0.5350865686900697
10.0,10.0,-10.0,0.0,12754722.811231876,-0.5343324703990755
10.0,10.0,-10.0,0.0,9662888.353603924,-0.5350865686900697
10.0,10.0,-10.0,0.0,15998296.366621137,-0.5315049878877147
10.0,10.0,-10.0,0.0,9662888.353603924,-0.5350865686900697
10.0,10.0,-10.0,0.0,10751776.148933835,-0.5350865686900697
10.0,10.0,-10.0,0.0,15998296.366621137,-0.5315049878877147
10.0,10.0,-10.0,0.0,13170643.04233865,-0.5339420161030031
10.0,10.0,-10.0,0.0,11601660.578860577,-0.5350865686900697
10.0,10.0,-10.0,0.0,12394617.569280652,-0.5346782543103668
10.0,10.0,-10.0,5.0,9715632.48989974,-0.5350865686900697
10.0,10.0,-10.0,5.0,9644898.23712881,-0.5350865686900697
10.0,10.0,-10.0,5.0,15968541.795747764,-0.5315049878877147
10.0,10.0,-10.0,5.0,13798220.656750584,-0.5333468552217209
10.0,10.0,-10.0,5.0,15914902.440939229,-0.5315481842280785
10.0,10.0,-10.0,5.0,14103818.042412555,-0.5330750264236757
10.0,10.0,-10.0,5.0,9644898.23712881,-0.5350865686900697
10.0,10.0,-10.0,5.0,12354420.270274097,-0.534694912704494
10.0,10.0,-10.0,5.0,13455285.941345245,-0.5336571729680555
10.0,10.0,-10.0,5.0,15968541.795747764,-0.5315049878877147
10.0,10.0,-10.0,10.0,12719108.730788738,-0.534276387088507
10.0,10.0,-10.0,10.0,15880101.164275115,-0.5315049878877147
10.0,10.0,-10.0,10.0,9591425.536477305,-0.5350865686900697
10.0,10.0,-10.0,10.0,9591425.536477305,-0.5350865686900697
10.0,10.0,-10.0,10.0,9591425.536477305,-0.5350865686900697
10.0,10.0,-10.0,10.0,11099808.508822598,-0.5350865686900697
10.0,10.0,-10.0,10.0,12623608.394359848,-0.5343677354475773
10.0,10.0,-10.0,10.0,12343114.489657538,-0.5346390411630624
10.0,10.0,-10.0,10.0,15880101.164275115,-0.5315049878877147
10.0,10.0,-10.0,10.0,9853347.229252689,-0.5350865686900697
10.0,10.0,-5.0,-10.0,14719573.563585728,-0.5329694466088748
10.0,10.0,-5.0,-10.0,11512794.432315847,-0.5355939567578538
10.0,10.0,-5.0,-10.0,10084773.634297201,-0.5355939567578538
10.0,10.0,-5.0,-10.0,9601987.727498138,-0.5355939567578538
10.0,10.0,-5.0,-10.0,9601987.727498138,-0.5355939567578538
10.0,10.0,-5.0,-10.0,13993801.541760776,-0.5336075678310899
10.0,10.0,-5.0,-10.0,10088321.60508803,-0.5355939567578538
10.0,10.0,-5.0,-10.0,12424451.218760857,-0.5350762057867026
10.0,10.0,-5.0,-10.0,15899709.222958382,-0.5319803734360443
10.0,10.0,-5.0,-10.0,9602568.2293082,-0.5355939567578538
10.0,10.0,-5.0,-5.0,15986606.030869637,-0.5319803734360443
10.0,10.0,-5.0,-5.0,9654498.464278124,-0.5355939567578538
10.0,10.0,-5.0,-5.0,9654498.464278124,-0.5355939567578538
10.0,10.0,-5.0,-5.0,10219162.335908087,-0.5355939567578538
10.0,10.0,-5.0,-5.0,13238499.859698325,-0.5343655318626168
10.0,10.0,-5.0,-5.0,15173769.627256367,-0.5326517053765318
10.0,10.0,-5.0,-5.0,11797953.049972933,-0.5355939567578538
10.0,10.0,-5.0,-5.0,11337238.194088768,-0.5355939567578538
10.0,10.0,-5.0,-5.0,13381378.163431313,-0.5342328684234066
10.0,10.0,-5.0,-5.0,15251343.56933346,-0.5325864895363417
10.0,10.0,-5.0,0.0,14477166.399138272,-0.5332718878880769
10.0,10.0,-5.0,0.0,13160608.2724364,-0.5344608253392105
10.0,10.0,-5.0,0.0,10319020.84632275,-0.5355939567578538
10.0,10.0,-5.0,0.0,16015841.204642277,-0.5319803734360443
10.0,10.0,-5.0,0.0,10321907.70570456,-0.5355939567578538
10.0,10.0,-5.0,0.0,9905330.164584052,-0.5355939567578538
10.0,10.0,-5.0,0.0,11917363.882666407,-0.5355939567578538
10.0,10.0,-5.0,0.0,16015841.204642277,-0.5319803734360443
10.0,10.0,-5.0,0.0,16012684.489329875,-0.5319829259392952
10.0,10.0,-5.0,0.0,14283015.324989192,-0.5334420518877833
10.0,10.0,-5.0,5.0,9819419.404923176,-0.5355939567578538
10.0,10.0,-5.0,5.0,13747159.229437483,-0.5338979945349055
10.0,10.0,-5.0,5.0,11419271.3535611,-0.5355939567578538
10.0,10.0,-5.0,5.0,10901200.408587426,-0.5355939567578538
10.0,10.0,-5.0,5.0,12884678.666227289,-0.5346987200596321
10.0,10.0,-5.0,5.0,14064779.982382655,-0.5336124911917981
10.0,10.0,-5.0,5.0,13275815.984706748,-0.534330780853805
10.0,10.0,-5.0,5.0,12453498.30309912,-0.5351141143841771
10.0,10.0,-5.0,5.0,9654498.464278124,-0.5355939567578538
10.0,10.0,-5.0,5.0,15986606.030869637,-0.5319803734360443
10.0,10.0,-5.0,10.0,13967804.07628633,-0.5336308802512301
10.0,10.0,-5.0,10.0,9986762.500533566,-0.5355939567578538
10.0,10.0,-5.0,10.0,10136753.530583752,-0.5355939567578538
10.0,10.0,-5.0,10.0,13267115.49426074,-0.5342714992765215
10.0,10.0,-5.0,10.0,13429285.635045122,-0.5341210399480741
10.0,10.0,-5.0,10.0,13174035.391610112,-0.5343584790822599
10.0,10.0,-5.0,10.0,15899709.222958382,-0.5319803734360443
10.0,10.0,-5.0,10.0,9601987.727498138,-0.5355939567578538
10.0,10.0,-5.0,10.0,12450587.909352707,-0.5350506437358518
10.0,10.0,-5.0,10.0,13295123.873941792,-0.5342454157182285
10.0,10.0,0.0,-10.0,15055393.875988891,-0.5327856994865079
10.0,10.0,0.0,-10.0,10949910.93325577,-0.535766957888786
10.0,10.0,0.0,-10.0,12549549.608895725,-0.5350656150958861
10.0,10.0,0.0,-10.0,11195679.923269141,-0.535766957888786
10.0,10.0,0.0,-10.0,15825561.17934763,-0.5321423051634856
10.0,10.0,0.0,-10.0,11152722.143025907,-0.535766957888786
10.0,10.0,0.0,-10.0,10241308.040580956,-0.535766957888786
10.0,10.0,0.0,-10.0,15825561.17934763,-0.5321423051634856
10.0,10.0,0.0,-10.0,10577041.057621159,-0.535766957888786
10.0,10.0,0.0,-10.0,12171716.006263323,-0.5354379828393168
10.0,10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,-5.0,14905493.630219223,-0.5329819030458037
10.0,10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,-5.0,13030911.741534323,-0.5346687706120252
10.0,10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,-5.0,15910174.456244055,-0.5321423051634856
10.0,10.0,0.0,-5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,-5.0,14034741.171012716,-0.533744613482094
10.0,10.0,0.0,-5.0,14663538.966114998,-0.5331904135449046
10.0,10.0,0.0,0.0,11406147.314722795,-0.535766957888786
10.0,10.0,0.0,0.0,15938641.369045567,-0.5321423051634856
10.0,10.0,0.0,0.0,15938641.369045567,-0.5321423051634856
10.0,10.0,0.0,0.0,14609164.979439706,-0.53326032780654
10.0,10.0,0.0,0.0,14312564.946531335,-0.5335200888922621
10.0,10.0,0.0,0.0,14810251.131594874,-0.5330864557654154
10.0,10.0,0.0,0.0,11626932.441572044,-0.535766957888786
10.0,10.0,0.0,0.0,14348347.515682906,-0.5334885380807647
10.0,10.0,0.0,0.0,10822081.680400379,-0.535766957888786
10.0,10.0,0.0,0.0,9623063.536715388,-0.535766957888786
10.0,10.0,0.0,5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,5.0,9605878.91425386,-0.535766957888786
10.0,10.0,0.0,5.0,11705186.421293253,-0.535766957888786
10.0,10.0,0.0,5.0,15910174.456244055,-0.5321423051634856
10.0,10.0,0.0,5.0,9663536.569546094,-0.535766957888786
10.0,10.0,0.0,5.0,10638582.920737173,-0.535766957888786
10.0,10.0,0.0,5.0,14664185.362035934,-0.5331898530748174
10.0,10.0,0.0,5.0,11423153.910130521,-0.535766957888786
10.0,10.0,0.0,5.0,9927814.017996373,-0.535766957888786
10.0,10.0,0.0,5.0,10704916.936933056,-0.535766957888786
10.0,10.0,0.0,10.0,14672641.029167552,-0.5331146704556142
10.0,10.0,0.0,10.0,9554800.41379137,-0.535766957888786
10.0,10.0,0.0,10.0,9769396.130241048,-0.535766957888786
10.0,10.0,0.0,10.0,11094248.216034327,-0.535766957888786
10.0,10.0,0.0,10.0,12777747.111866951,-0.5348446911184311
10.0,10.0,0.0,10.0,14616209.390362721,-0.5331637149331278
10.0,10.0,0.0,10.0,12824455.16614101,-0.5347998232750106
10.0,10.0,0.0,10.0,15432540.946219983,-0.5324676234323592
10.0,10.0,0.0,10.0,13331534.947711749,-0.5343204115502675
10.0,10.0,0.0,10.0,9554800.41379137,-0.535766957888786
10.0,10.0,5.0,-10.0,9449161.39682807,-0.5355939567578538
10.0,10.0,5.0,-10.0,11958770.996569104,-0.5353452534917492
10.0,10.0,5.0,-10.0,12096991.145849047,-0.535206443813365
10.0,10.0,5.0,-10.0,10658249.827904146,-0.5355939567578538
10.0,10.0,5.0,-10.0,11325028.774650436,-0.5355939567578538
10.0,10.0,5.0,-10.0,11503910.770375444,-0.5355939567578538
10.0,10.0,5.0,-10.0,11090369.806108922,-0.5355939567578538
10.0,10.0,5.0,-10.0,12293269.34103471,-0.5350113493994118
10.0,10.0,5.0,-10.0,15656528.656319551,-0.5319803734360443
10.0,10.0,5.0,-10.0,12283201.71550204,-0.5350212994795724
10.0,10.0,5.0,-5.0,12092859.99586345,-0.5352733235109766
10.0,10.0,5.0,-5.0,9498333.146971285,-0.5355939567578538
10.0,10.0,5.0,-5.0,15738112.396392502,-0.5319803734360443
10.0,10.0,5.0,-5.0,15738112.396392502,-0.5319803734360443
10.0,10.0,5.0,-5.0,11313753.543882024,-0.5355939567578538
10.0,10.0,5.0,-5.0,12122565.236041464,-0.5352436786020018
10.0,10.0,5.0,-5.0,13004242.044097114,-0.5343875177232096
10.0,10.0,5.0,-5.0,14590415.447171468,-0.5329495865627552
10.0,10.0,5.0,-5.0,10642304.336667622,-0.5355939567578538
10.0,10.0,5.0,-5.0,9498333.146971285,-0.5355939567578538
10.0,10.0,5.0,0.0,12615777.537412826,-0.5347804680501976
10.0,10.0,5.0,0.0,15765560.065362003,-0.5319803734360443
10.0,10.0,5.0,0.0,11583354.93813106,-0.5355939567578538
10.0,10.0,5.0,0.0,15765560.065362003,-0.5319803734360443
10.0,10.0,5.0,0.0,10752258.261051517,-0.5355939567578538
10.0,10.0,5.0,0.0,9514876.270875327,-0.5355939567578538
10.0,10.0,5.0,0.0,9514876.270875327,-0.5355939567578538
10.0,10.0,5.0,0.0,10365570.056300363,-0.5355939567578538
10.0,10.0,5.0,0.0,11779620.537988106,-0.5355939567578538
10.0,10.0,5.0,0.0,13049572.422858948,-0.534366122384944
10.0,10.0,5.0,5.0,9731842.68685911,-0.5355939567578538
10.0,10.0,5.0,5.0,15738112.396392502,-0.5319803734360443
10.0,10.0,5.0,5.0,15212854.6062998,-0.5324171295957523
10.0,10.0,5.0,5.0,14746045.325013753,-0.5328148823922206
10.0,10.0,5.0,5.0,13762683.276109476,-0.5336846864643909
10.0,10.0,5.0,5.0,15738112.396392502,-0.5319803734360443
10.0,10.0,5.0,5.0,9498333.146971285,-0.5355939567578538
10.0,10.0,5.0,5.0,15507913.66559962,-0.5321704180264697
10.0,10.0,5.0,5.0,9578919.464702614,-0.5355939567578538
10.0,10.0,5.0,5.0,10882340.385042377,-0.5355939567578538
10.0,10.0,5.0,10.0,9611758.201938715,-0.5355939567578538
10.0,10.0,5.0,10.0,12192911.387628924,-0.535110809043989
10.0,10.0,5.0,10.0,9783691.882585531,-0.5355939567578538
10.0,10.0,5.0,10.0,9535279.865633223,-0.5355939567578538
10.0,10.0,5.0,10.0,14635113.401569862,-0.532844818191774
10.0,10.0,5.0,10.0,12923308.46969,-0.5344004339057155
10.0,10.0,5.0,10.0,11922102.865794944,-0.5353822789247107
10.0,10.0,5.0,10.0,11769077.625114271,-0.5355377191575414
10.0,10.0,5.0,10.0,13729135.95442106,-0.5336502675429862
10.0,10.0,5.0,10.0,12965101.812444413,-0.5343607033502528
10.0,10.0,10.0,-10.0,9290521.99228952,-0.5350865686900697
10.0,10.0,10.0,-10.0,13977298.335939012,-0.5327304941302662
10.0,10.0,10.0,-10.0,12358584.998514475,-0.5342421047608645
10.0,10.0,10.0,-10.0,9290521.99228952,-0.5350865686900697
10.0,10.0,10.0,-10.0,15400877.857882695,-0.5315049878877147
10.0,10.0,10.0,-10.0,10082193.447313821,-0.5350865686900697
10.0,10.0,10.0,-10.0,10236448.934610434,-0.5350865686900697
10.0,10.0,10.0,-10.0,15400877.857882695,-0.5315049878877147
10.0,10.0,10.0,-10.0,10627657.520657694,-0.5350865686900697
10.0,10.0,10.0,-10.0,14921934.91586515,-0.5319074491857427
10.0,10.0,10.0,-5.0,12216858.217199475,-0.5344419805480789
10.0,10.0,10.0,-5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,-5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,-5.0,12388724.388996596,-0.5342735550360831
10.0,10.0,10.0,-5.0,15478848.302646957,-0.5315049878877147
10.0,10.0,10.0,-5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,-5.0,10210458.511351887,-0.5350865686900697
10.0,10.0,10.0,-5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,-5.0,15478848.302646957,-0.5315049878877147
10.0,10.0,10.0,-5.0,15478848.302646957,-0.5315049878877147
10.0,10.0,10.0,0.0,15505080.330688093,-0.5315049878877147
10.0,10.0,10.0,0.0,10092452.961567497,-0.5350865686900697
10.0,10.0,10.0,0.0,13686406.980902411,-0.5330758634227806
10.0,10.0,10.0,0.0,9353198.797017597,-0.5350865686900697
10.0,10.0,10.0,0.0,11237349.804086631,-0.5350865686900697
10.0,10.0,10.0,0.0,9573257.351495532,-0.5350865686900697
10.0,10.0,10.0,0.0,9353198.797017597,-0.5350865686900697
10.0,10.0,10.0,0.0,10393146.29095104,-0.5350865686900697
10.0,10.0,10.0,0.0,10177179.054540472,-0.5350865686900697
10.0,10.0,10.0,0.0,10642436.246532334,-0.5350865686900697
10.0,10.0,10.0,5.0,11224516.244386436,-0.5350865686900697
10.0,10.0,10.0,5.0,11042214.607058248,-0.5350865686900697
10.0,10.0,10.0,5.0,11700395.993281744,-0.5349589787710458
10.0,10.0,10.0,5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,5.0,13722057.899876485,-0.53302262978454
10.0,10.0,10.0,5.0,13972103.692860736,-0.5327980589675352
10.0,10.0,10.0,5.0,15478848.302646957,-0.5315049878877147
10.0,10.0,10.0,5.0,9337420.479527703,-0.5350865686900697
10.0,10.0,10.0,5.0,11534028.39344453,-0.5350865686900697
10.0,10.0,10.0,5.0,15170349.730768576,-0.5317618050830086
10.0,10.0,10.0,10.0,13806512.04150341,-0.5328837109019988
10.0,10.0,10.0,10.0,11483888.43204004,-0.5350865686900697
10.0,10.0,10.0,10.0,12801001.465631653,-0.5338151018025021
10.0,10.0,10.0,10.0,15400877.857882695,-0.5315049878877147
10.0,10.0,10.0,10.0,9290521.99228952,-0.5350865686900697
10.0,10.0,10.0,10.0,9290521.99228952,-0.5350865686900697
10.0,10.0,10.0,10.0,12553075.807865689,-0.5340530066492059
10.0,10.0,10.0,10.0,14729870.359525323,-0.5320715646831004
10.0,10.0,10.0,10.0,15400877.857882695,-0.5315049878877147
10.0,10.0,10.0,10.0,12239907.82669381,-0.5343585853318222


==> figures/mo_floris/10_turbines/esr_set/esr_set.csv <==
,power,turbulence
0,31726023.272275925,-1.4054748542904854
1,31308727.20003128,-1.4757472000718117
2,31902718.10054779,-1.4062848363518714
3,31729938.5535717,-1.405351857125759
4,31935887.87794113,-1.3702108929157257
5,31774870.090484615,-1.3702088718414307
6,32018022.036552425,-1.3695407294631003
7,31939282.631874084,-1.3351389820575714
8,31916535.11881828,-1.4405419536828994
9,32182626.62768364,-1.334909362912178
10,32082754.940986633,-1.3698996919989586
11,32461813.527345654,-1.3695905905961991
12,32038144.22249794,-1.3707803698778152
13,31981364.575624466,-1.370735201239586
14,32112293.112277985,-1.3345149873495101
15,32086325.441598892,-1.370440358042717
16,32130979.464054108,-1.33362983584404
17,32008567.241430283,-1.3698526409864427
18,31802921.220064163,-1.3346150679588318
19,31560249.977111816,-1.4401796908974647
20,31620415.145158768,-1.4396869229078293
21,32012798.9590168,-1.3689934830069541


==> figures/mo_floris/4_turbines/data/dist_1.csv <==
learned_dist_power,learned_dist_turbulence,sampled_dist_power,sampled_dist_turbulence
3904416.2,-0.099734865,2727305.946,-0.1
3554356.8,-0.099517345,3597704.418,-0.1
2453899.2,-0.09924827,3533696.927,-0.1
4172102.8,-0.099772885,3675805.189,-0.1
2976895.2,-0.10047051,3319352.872,-0.1
4003759.2,-0.0995496,4131649.834,-0.1
3317045.2,-0.09891024,2498669.713,-0.1
3135761.2,-0.09846381,3965694.164,-0.1
2877992.8,-0.100292414,2831379.594,-0.1
3783789.2,-0.098897114,2760646.971,-0.1
3810584,-0.0994431,3775304.237,-0.1
3919960,-0.099245965,2498669.713,-0.1
4004579,-0.098271415,4131649.834,-0.1
2811283.2,-0.09938314,2985502.703,-0.1
3516524.2,-0.0990146,2498669.713,-0.1
3780147.5,-0.09932856,2498669.713,-0.1
3906054,-0.099372566,4131649.834,-0.1
3682349.2,-0.09956793,3014035.397,-0.1
4043853.5,-0.098205075,4131649.834,-0.1
3896287.5,-0.099880904,3179836.096,-0.1
2592790.2,-0.09962789,3403244.881,-0.1
3939669.8,-0.09947723,3614736.874,-0.1
4410238,-0.10112353,2498669.713,-0.1
2460631.8,-0.09929495,3616704.886,-0.1
3707198.8,-0.099639446,3078095.284,-0.1
3548542,-0.10032893,3615410.854,-0.1
3526348.2,-0.09984229,3264528.528,-0.1
3441932.5,-0.099887885,2498669.713,-0.1
2874729.8,-0.09886107,2498669.713,-0.1
2736322,-0.100445636,2498669.713,-0.1
2911935.2,-0.09942693,3394130.588,-0.1
4056897.2,-0.10080795,2498669.713,-0.1
2644719.8,-0.09989306,3227390.32,-0.1
3714199,-0.09954898,3766437.162,-0.1
2638884,-0.100033335,3848498.742,-0.1
2533294,-0.09851773,3423574.269,-0.1
3264299,-0.09990927,4131649.834,-0.1
2853770.2,-0.09895871,3401458.117,-0.1
3055560.5,-0.09904058,2624892.289,-0.1
2537488.2,-0.10007964,2498669.713,-0.1
2738818,-0.09949282,3076480.838,-0.1
3356926.2,-0.09879025,4131649.834,-0.1
3096380,-0.09892492,2498669.713,-0.1
2503018.8,-0.09985947,3464340.121,-0.1
3928853,-0.09994147,2748581.186,-0.1
3716968.2,-0.09990139,4131649.834,-0.1
4105209,-0.09633823,3802291.075,-0.1
2858629.8,-0.0992925,3074384.066,-0.1
2654346.2,-0.099228054,3517569.846,-0.1
4105470.5,-0.09977367,3438780.345,-0.1


==> figures/mo_floris/4_turbines/data/dist_2.csv <==
learned_dist_power,learned_dist_turbulence,sampled_dist_power,sampled_dist_turbulence
3622331.5,-0.20306651,2654453.748,-0.203628831
4015929,-0.2006569,2237950.815,-0.204046507
2402625.2,-0.20292157,2350663.895,-0.204189013
3251870.5,-0.20188935,3495633.107,-0.202479291
3646384.2,-0.20046271,3076962.24,-0.203717146
2206279.8,-0.20074394,2294413.252,-0.204046507
2545836.8,-0.20202005,2880500.833,-0.203628831
4430239,-0.20135823,2630568.523,-0.203628831
2974774.2,-0.20469783,3634415.649,-0.201992537
3203565.5,-0.20027968,3349896.744,-0.202863973
3129720.8,-0.202267,3574670.173,-0.201805078
4148047,-0.20012295,3399643.357,-0.202588024
2917161.5,-0.20521447,2542780.434,-0.203628831
3517595.5,-0.20071514,3374571.656,-0.202327879
1949051.4,-0.20196486,2134590.84,-0.203628831
2755638.2,-0.2041229,2217280.712,-0.203628831
2494809.2,-0.20222075,3146003.69,-0.202954121
2855689.2,-0.20316029,4025474.346,-0.201060802
3652833,-0.20261234,2389398.733,-0.204046507
3168757,-0.20392945,3282640.116,-0.202896178
3353681.5,-0.20126648,3036342.301,-0.203266246
3200903.2,-0.20513023,2237950.815,-0.204046507
3604929.2,-0.20127422,3549991.182,-0.201060802
2743430.8,-0.2046041,3915601.771,-0.201547123
3057303.5,-0.20389478,2526063.001,-0.203628831
3041971.5,-0.2025834,3205203.818,-0.202788754
4101778.5,-0.19992605,3081736.733,-0.203444606
2750074.5,-0.20154716,2372800.592,-0.204189013
4119851.2,-0.19895115,2585141.102,-0.203628831
2305230,-0.20407574,3217457.586,-0.201942897
3123935.5,-0.20208557,3068620.657,-0.20317361
2199567.5,-0.20126773,2667200.991,-0.204046507
3008353.5,-0.20162082,2389398.733,-0.204046507
3352657,-0.20142561,2532347.703,-0.204046507
3456915.2,-0.20014203,3549991.182,-0.201060802
2911957.5,-0.20346375,2381227.801,-0.204189013
4219424,-0.2006054,3101462.819,-0.203389708
3172052.2,-0.2019294,3851981.978,-0.201586523
3024169.5,-0.20021613,2432993.028,-0.203628831
3319149.5,-0.19998871,2655961.526,-0.204046507
2745885.2,-0.20384333,2943169.359,-0.204046507
3085339,-0.20207156,3732246.443,-0.201989819
3171011.5,-0.20156078,2947172.383,-0.203526022
3776909.8,-0.20351,3858089.37,-0.201684296
3204486,-0.2015144,3346288.445,-0.202977164
3743118,-0.20083418,3197115.059,-0.201999031
3949525,-0.20171013,2818661.733,-0.2039109
2845879,-0.20234577,2866113.867,-0.203767294
3301886,-0.20036325,4025474.346,-0.201060802
3228071.8,-0.19928046,3448049.708,-0.202462818


==> figures/mo_floris/4_turbines/data/dist_3.csv <==
learned_dist_power,learned_dist_turbulence,sampled_dist_power,sampled_dist_turbulence
2744549.8,-0.1681385,2299910.366,-0.168050672
2557593,-0.16773742,2299910.366,-0.168050672
2688323.8,-0.16886802,3419876.211,-0.167330959
2979503.2,-0.16768932,3053493.8,-0.168033566
3990039,-0.16651943,3762526.669,-0.166319139
2351229,-0.16868888,4063067.572,-0.165868074
2731025.2,-0.16860868,3087195.536,-0.167567055
3115063,-0.16703942,3706001.846,-0.166825353
3066971.2,-0.16785075,3815918.878,-0.166227879
4094527,-0.16639449,3564067.694,-0.166694814
3571049.8,-0.16701585,2663786.304,-0.168223674
2801899.5,-0.16691475,2193525.994,-0.167543284
2981103.2,-0.16725034,2193525.994,-0.167543284
3981608.8,-0.16636811,3234532.445,-0.167680777
2838354,-0.16822237,3325345.372,-0.167105685
3934848,-0.1665737,2605344.324,-0.168050672
3598975,-0.16683167,3567073.377,-0.166689583
3530700.5,-0.16748932,3033728.588,-0.167543284
2422087.5,-0.16782081,2776865.594,-0.168223674
2700559.8,-0.16860545,2888009.839,-0.167186865
3916215,-0.16656148,2647372.366,-0.167543284
2381870.8,-0.1686779,3102958.741,-0.167535755
3980280.5,-0.16586782,2536985.233,-0.167543284
2918659.2,-0.16809487,2724798.327,-0.167543284
2886811.2,-0.16778609,2802307.68,-0.168050672
3507347.8,-0.16745967,2193525.994,-0.167543284
2440387.5,-0.16806404,3495989.619,-0.167195704
2970893.5,-0.16793062,2753252.658,-0.167470163
3096173.8,-0.16777202,2285102.673,-0.167543284
3565411,-0.16629617,3197670.062,-0.167350018
2882892.2,-0.16884689,2193525.994,-0.167543284
3685437.5,-0.1667962,3245974.396,-0.167267891
3602712.5,-0.16713752,3753373.717,-0.166735321
3611878.8,-0.16724831,3827210.333,-0.166608866
2459685.2,-0.16804023,2876078.025,-0.168223674
3060397.5,-0.1669043,3815918.878,-0.166227879
2108080,-0.16886611,4136761.763,-0.165752494
3080155,-0.16858406,2456159.089,-0.168050672
2501043,-0.1684835,3011493.794,-0.168050672
3063219.2,-0.16847333,3815918.878,-0.166227879
2881272.5,-0.16719295,2389145.03,-0.168223674
2665823.5,-0.16842772,3000051.671,-0.168050672
3805533.2,-0.16761875,3009892.726,-0.168050672
3244232.5,-0.16797309,3728777.11,-0.166412899
2350377.5,-0.169123,2760504.53,-0.168223674
2602209.8,-0.16794285,4064540.048,-0.166227879
3368511.2,-0.16749421,2627999.756,-0.167543284
2667604,-0.16897398,2369901.417,-0.168050672
2811577.2,-0.1675554,3625300.906,-0.166558255
3993329.8,-0.16616102,2515018.466,-0.168050672


==> figures/mo_floris/4_turbines/data/dist_4.csv <==
learned_dist_power,learned_dist_turbulence,sampled_dist_power,sampled_dist_turbulence
3211585,-0.09986314,3499824.613,-0.1
3841937,-0.09996591,2875671.043,-0.1
2735396,-0.09945801,2498669.713,-0.1
4500320,-0.097898476,2775671.495,-0.1
2812994,-0.09950418,2498669.713,-0.1
3825072.2,-0.09978052,2945735.103,-0.1
3644529,-0.09952924,3641554.709,-0.1
2951573.8,-0.099550545,2929817.008,-0.1
2396973.5,-0.09994689,2498669.713,-0.1
3960407,-0.09991761,4131649.834,-0.1
3115802.5,-0.099920236,4131649.834,-0.1
3390593.5,-0.09978408,2696086.417,-0.1
4206915,-0.09864574,3760782.468,-0.1
2735746,-0.10024434,2798192.788,-0.1
3479101,-0.10016895,2808997.273,-0.1
3782656.8,-0.100812115,3610385.234,-0.1
3432883.2,-0.099380836,2879194.574,-0.1
3513700.8,-0.09964253,3428133.34,-0.1
2935084.5,-0.099464685,4131649.834,-0.1
3393706,-0.0995681,3847235.225,-0.1
3411665.8,-0.09943036,2750943.525,-0.1
2598323.5,-0.09947662,4131649.834,-0.1
2982650.8,-0.0990068,3380990.852,-0.1
4551946,-0.097702146,3380777.084,-0.1
2888483.5,-0.100150205,2498669.713,-0.1
3126593.5,-0.09926264,3782506.502,-0.1
4348936,-0.09857369,3754098.628,-0.1
4340597,-0.09870933,3431606.764,-0.1
3376942.5,-0.099801406,4131649.834,-0.1
2829848.2,-0.0999648,2636636.06,-0.1
2810965.2,-0.0996363,4131649.834,-0.1
2745094.2,-0.09950449,4131649.834,-0.1
2080448.8,-0.09899186,2698045.806,-0.1
3683966.8,-0.09966336,3575847.078,-0.1
2710348.2,-0.099863105,3927425.04,-0.1
3705097.5,-0.099886276,2904169.553,-0.1
3321235.5,-0.10002372,3075404.222,-0.1
3845344.8,-0.10042637,2936550.101,-0.1
2653570.5,-0.099708766,4040078.558,-0.1
2829297,-0.09918771,2498669.713,-0.1
2904232.5,-0.09927193,3696546.916,-0.1
3907924.2,-0.09995853,2498669.713,-0.1
2450480.5,-0.09969584,2568468.627,-0.1
2459403.2,-0.100169115,2655119.106,-0.1
3405212.5,-0.099464126,2778961.572,-0.1
2974095.8,-0.10014018,4131649.834,-0.1
3255581,-0.09940176,3244739.935,-0.1
3023686.8,-0.09997788,2498669.713,-0.1
3938317,-0.09963371,4131649.834,-0.1
3860986.8,-0.09968904,3992511.294,-0.1


==> figures/mo_floris/4_turbines/esr_set/esr_set.csv <==
,power,turbulence
0,12987253.299951553,-0.5689071915149688
1,12890330.090522766,-0.568419527798891
2,12863187.546432018,-0.5683573813140392
3,13116519.610285759,-0.5681580035090447
4,13154309.362471104,-0.568442907333374
5,12953526.66527033,-0.5675656263232232
6,12866845.149695873,-0.5330717915892601
7,12730908.880233765,-0.5337808621227741
8,13008135.464787483,-0.5336991128623485
9,12838783.070743086,-0.5330547173321247
10,12868693.162202835,-0.5328848563432693
11,13009983.51216316,-0.5335121781229973
12,12858857.74165392,-0.5335396526455879
13,12840631.093978882,-0.5328677822053433
14,12772022.487819195,-0.5327818210721016
15,12636086.24190092,-0.533490891456604
16,12913312.838077543,-0.5334091440737248
17,12762187.078297138,-0.5334366188049317
18,12743960.429728031,-0.5327647471129894
19,12855678.732395172,-0.5327723586857319
20,12996969.070136549,-0.5333996804654598
21,12827616.652250292,-0.5327552837431431
22,12993410.896658897,-0.5318104328215122
23,12857474.646866323,-0.5325195033550263
24,13134701.235890388,-0.5324377548694611
25,12983575.458228588,-0.5324652291834354
26,12965348.835587502,-0.5317933587133884
27,12720077.600479124,-0.5328028613328933
28,12763473.979532719,-0.5334870317280292
29,12944973.029792309,-0.5338186237215996
30,12955397.578179836,-0.5335512363612652
31,12835403.81193161,-0.5325422437489032
32,12878800.178468227,-0.5332264144718647
33,13060299.25018549,-0.5335580067634582
34,13070723.795294762,-0.5332906185090542
35,12825366.166830063,-0.5333383022844791
36,12708904.667496681,-0.5323638091683388
37,12752301.038503647,-0.5330479794740677
38,12933800.08995533,-0.5333795720934867
39,12944224.652349949,-0.5331121845245361
40,12827540.098428726,-0.5325288378000259
41,12870936.461985111,-0.5332130088210106
42,13052435.501515865,-0.5335446015298366
43,13062860.067486763,-0.5332772132456303
44,12817502.451837065,-0.5333248969614506
45,12923495.903015137,-0.532086632013321
46,12966892.254054546,-0.5327708027660847
47,13148391.319215298,-0.5331023962497711
48,13158815.886080263,-0.532835007071495
49,12913458.251655102,-0.5328826913535595
50,12896940.335929394,-0.5326012301445008
51,12918050.289154053,-0.5337058535516263
52,12957139.601111412,-0.5336914387345314
53,12831462.526917456,-0.5335331664085389
54,12845321.408510208,-0.5326156857311726
55,12866431.373655796,-0.5337203089892865
56,12908625.628650188,-0.5326113521158695
57,12929735.572636127,-0.5337159751951694
58,12966538.34104538,-0.5324206934273243
59,12987648.310363293,-0.533525316029787
60,13002307.046353815,-0.5336082081794739
61,13026737.594008446,-0.5335109020471573
62,12901060.508787632,-0.533352629840374
63,13203425.743877888,-0.5323893623352051
64,13224535.709619522,-0.5334939858019352
65,13263624.988496304,-0.5334795708060265
66,13137947.924733162,-0.5333212993443012
67,12868761.89827919,-0.5325954333245754
68,12964855.029582977,-0.533885951846838
69,13381582.746803759,-0.5335962443351746
70,12943639.40834999,-0.5337489379942417
71,12985756.142735481,-0.5331428662240505
72,12867788.43522072,-0.5326174325048924
73,12963881.567120552,-0.5339079510867596
74,13380609.28285122,-0.5336182448863983
75,12942665.954828262,-0.533770938038826
76,12984782.679378986,-0.5331648666858673
77,12948934.35716629,-0.5325684757232666
78,13045027.480721474,-0.533858994692564
79,13461755.180954933,-0.5335692878067494
80,13023811.86336279,-0.5337219813466072
81,13065928.590297699,-0.5331159106194973
82,12862374.28098917,-0.5324521756768227
83,12958467.443883419,-0.5337426936030388
84,13375195.154845715,-0.5334529872238636
85,12937251.816689968,-0.5336056806743145
86,12979368.542432785,-0.5329996092021465
87,12845255.51021099,-0.5322787685394287
88,12941348.646581173,-0.5335692861974239
89,13358076.359629631,-0.5332795799672604
90,12920133.040249348,-0.5334322735369206
91,12962249.75258112,-0.5328262006044387


==> figures/mo_floris/8_turbines/esr_set/esr_set.csv <==
power,turbulence
24265001.54,-1.31314668
24088471.26,-1.314974054
24093679.26,-1.374916791
24353004.86,-1.312892872
24176474.71,-1.31472025
24065859.63,-1.374608287
24325185.23,-1.312584366
24148655.09,-1.314411746
24064302.13,-1.374778126
24323627.76,-1.312754213
23886535.1,-1.316401697
24096994.4,-1.37456359
24356319.84,-1.31253967
24179789.63,-1.314367049
23944887.71,-1.341594594
24191344.48,-1.27903443
24007790.08,-1.28069004
23868208.17,-1.280484468
24004875.23,-1.341626295
24251331.98,-1.279066123
24067777.62,-1.280721735
23928195.73,-1.280516163
24268987.63,-1.278597436
24085433.36,-1.280253047
23945851.36,-1.280047472
23953397.88,-1.341321927
24199854.77,-1.278761758
24016300.33,-1.280417376
23876718.33,-1.280211799
24045693.32,-1.27812465
24038980.63,-1.278792392
24008483.91,-1.339640806
24147644.34,-1.277987108
24140931.53,-1.278654854
24109587.49,-1.339884499
24248747.87,-1.278230802
24242035.2,-1.278898546
23956497.68,-1.33965554
24095657.93,-1.278001842
24088945.39,-1.278669587
23962267.08,-1.33957038
24101427.38,-1.277916685
24094714.69,-1.27858443
24037740.43,-1.342594189
24092023.22,-1.28016304
23975097.85,-1.279667268
24078890.79,-1.342485816
24133173.59,-1.280054672
24016248.21,-1.279558893
24001247.64,-1.281333659
24226685.56,-1.34214591
24280968.2,-1.279714764
24164042.87,-1.27921899
24149042.21,-1.280993757
24031043.98,-1.309853902
24149286.06,-1.342378449
24203568.78,-1.279947299
24086643.25,-1.279451525
24071642.73,-1.281226289
23953644.56,-1.310086437
24097574.21,-1.280260481
23980648.8,-1.279764708
24140513.63,-1.281135001
23889367.54,-1.28184311
24132928.13,-1.281154203
23881782.02,-1.281862311
24326641.8,-1.281028209
24075495.76,-1.281736318
24274856.66,-1.280806105
24023710.58,-1.281514213
24141821.43,-1.281179328


==> figures/mo_floris/9_turbines/esr_set/esr_set.csv <==
power,turbulence
27932008.81,-1.39078061
27511624.73,-1.42382827
27780673.04,-1.387030743
27662512.67,-1.387753832
27489827.05,-1.387922551
27675988.43,-1.423848281
27452265.29,-1.356491139
27803086.57,-1.387311361
27365822.08,-1.388041671
27398024.24,-1.387690395
27489862.03,-1.35735094
27585186.29,-1.423448904
27636487.29,-1.39282459
27130462.69,-1.392895686
27519132.08,-1.420447923
27606204.41,-1.425634245

